Low-Complexity Dynamic Directional Modulation: Vulnerability and Information Leakage

In this paper, the privacy of wireless transmissions is improved through the use of an efficient technique termed dynamic directional modulation (DDM), and is subsequently assessed in terms of the measure of information leakage. Recently, a variation of DDM termed low-power dynamic directional modulation (LPDDM) has attracted significant attention as a prominent secure transmission method due to its ability to further improve the privacy of wireless communications. Roughly speaking, this modulation operates by randomly selecting the transmitting antenna from an antenna array whose radiation pattern is well known. Thereafter, the modulator adjusts the constellation phase so as to ensure that only the legitimate receiver recovers the information. To begin with, we highlight some privacy boundaries inherent to the underlying system. In addition, we propose features that the antenna array must meet in order to increase the privacy of a wireless communication system. Last, we adopt a uniform circular monopole antenna array with equiprobable transmitting antennas in order to assess the impact of DDM on the information leakage. It is shown that the bit error rate, while being a useful metric in the evaluation of wireless communication systems, does not provide the full information about the vulnerability of the underlying system.

==> Figures/data/data_N_3_SNR_10.dat <==
0	1.9890625899508	0.00066	1.98927412862164	0.000825	1.98894069709866	0.0008035
1	1.98821002295621	0.00217	1.98904289738457	0.002175	1.98767575056948	0.0012435
2	1.98773294364881	0.011105	1.98782832498218	0.011335	1.98221579623926	0.003148
3	1.98538862700253	0.045835	1.98654033999698	0.04661	1.96834431740484	0.0079155
4	1.9804124358405	0.122075	1.98425096837492	0.12398	1.93405221138018	0.019806
5	1.97379936795742	0.20961	1.98009765349581	0.21949	1.86247765609357	0.044135
6	1.96188074403849	0.265405	1.97301238384739	0.29155	1.72591394978729	0.087388
7	1.93929992404212	0.297235	1.96565713600059	0.349115	1.49203805009292	0.1511715
8	1.9076588496413	0.32515	1.95413893421948	0.40212	1.127836488381	0.2272445
9	1.85332040491986	0.3549	1.94073571630593	0.44805	1.28848587167199	0.3007315
10	1.77089185400538	0.389075	1.92311268238338	0.483065	1.59128377235428	0.359688
11	1.64970524762278	0.438565	1.90093042323934	0.51895	1.76683006125926	0.40166
12	1.47255648368731	0.51839	1.87472988992193	0.581425	1.84974925864215	0.430981
13	1.23826383190608	0.61526	1.8430318077565	0.66446	1.84935269214247	0.451816
14	1.05590622590029	0.69073	1.81170067581917	0.721835	1.77154714266282	0.4669675
15	1.3387472320901	0.722145	1.77016792586361	0.74498	1.59587103004796	0.478093
16	1.55773466001002	0.7345	1.73012175881044	0.75318	1.30784436471217	0.4885885
17	1.7108613166912	0.73971	1.6811883038504	0.764485	1.08878833097207	0.504454
18	1.80490327586916	0.741085	1.63479235806087	0.790545	1.45109007901908	0.5357115
19	1.85371713118137	0.73396	1.58962147203952	0.832235	1.68201633254972	0.5889575
20	1.85390752104309	0.7023	1.54182828867626	0.862225	1.81283330009065	0.6535675
21	1.80552683178321	0.634765	1.49793349287294	0.84648	1.85953127815862	0.7061965
22	1.69674267825549	0.56164	1.4515287705761	0.79948	1.83400207686842	0.7347275
23	1.51729748014671	0.51796	1.40834498158796	0.76594	1.73415524136987	0.745208
24	1.24454607853347	0.503265	1.37023474911281	0.753555	1.54604719790068	0.748218
25	1.0976381302981	0.49945	1.34547664400402	0.75031	1.24973963138701	0.748695
26	1.41145599721237	0.49899	1.30106559071078	0.74833	1.13361618902045	0.747617
27	1.63330934721132	0.497195	1.28653309335125	0.739755	1.4662838318669	0.7415745
28	1.77547218831741	0.488145	1.26410978668779	0.70993	1.68872208588957	0.720195
29	1.84745200090828	0.458215	1.25858097473783	0.62963	1.82773491970768	0.670209
30	1.85853261368102	0.39896	1.25064573524651	0.49936	1.90893236219072	0.5995405
31	1.80327748177393	0.327245	1.26535145150774	0.37045	1.95186601704822	0.540126
32	1.6747814178367	0.27779	1.26640125693219	0.29121	1.97369049714358	0.5105445
33	1.45954109637657	0.256245	1.28224608494853	0.259815	1.98324908632362	0.5015105
34	1.13376064811645	0.24975	1.29817544490804	0.25227	1.98749205005893	0.4993775
35	1.2579166186266	0.248485	1.33534861064968	0.249935	1.98895514567812	0.4983605
36	1.55138970051814	0.248525	1.37174317157568	0.247055	1.9885548196939	0.49469
37	1.75160646157189	0.250675	1.40882044809464	0.23491	1.98618239532197	0.4792635
38	1.8667168197203	0.26062	1.45326891521423	0.19983	1.98053223416521	0.435118
39	1.93428195347756	0.28838	1.49524952178894	0.15325	1.9684865328329	0.360161
40	1.96602604213245	0.337835	1.53738773573241	0.138865	1.94572502988107	0.291466
41	1.98134224144368	0.400735	1.5913551944744	0.1668	1.9035564249918	0.256471
42	1.98711105804246	0.44935	1.63995630665514	0.208635	1.8324154100551	0.244618
43	1.98847018155292	0.474345	1.68750785914454	0.234775	1.72481502568627	0.2394035
44	1.98831120131854	0.48015	1.7305021844446	0.24649	1.56388310331768	0.2351235
45	1.98462083145619	0.475605	1.7709919146613	0.254675	1.34217376365975	0.23308
46	1.97436864254044	0.46648	1.80624797913386	0.277545	1.0585741150682	0.244156
47	1.94870454497252	0.452855	1.84630654088462	0.335185	1.23300967342273	0.287783
48	1.89638072437004	0.4367	1.87591841310609	0.41818	1.46756822191292	0.348615
49	1.7893422790191	0.41893	1.89907025962686	0.48084	1.63792585702425	0.382565
50	1.59983420871887	0.40524	1.92268901005905	0.517645	1.75225223012265	0.3771015
51	1.29461453925921	0.40651	1.94084032927515	0.551895	1.82218249187817	0.352122
52	1.12999231501282	0.422665	1.95610692862142	0.596925	1.85515611560743	0.324244
53	1.48672475798409	0.448955	1.96646482144229	0.65082	1.8562544449074	0.3018745
54	1.70965203853805	0.47277	1.97378674989041	0.707385	1.82892893582749	0.2949865
55	1.82875001782353	0.490385	1.97995221612955	0.779545	1.7708966121553	0.324635
56	1.8574093828249	0.49817	1.98369981764232	0.875185	1.68047728413005	0.3950445
57	1.80783819993829	0.500895	1.98662720660124	0.953545	1.56099266802019	0.461568
58	1.65970458795665	0.50152	1.98761132941272	0.988415	1.40663062985317	0.4919105
59	1.39523919274733	0.501935	1.98872489390761	0.99774	1.21547659195832	0.4993305
60	1.00008601892307	0.501885	1.98953421947143	0.999265	0.998494477276981	0.5002775
61	1.39595849680528	0.501855	1.98915851763574	0.99787	1.21022251754726	0.4994025
62	1.65903285346209	0.502105	1.98782832498218	0.988835	1.38685351716038	0.4921165
63	1.80819850520636	0.50314	1.98613489333917	0.95403	1.52510612519142	0.462412
64	1.85657034430011	0.50605	1.98184175925624	0.87893	1.63473357284387	0.3988585
65	1.82883073480908	0.513665	1.97337770263796	0.7927	1.71588740670113	0.3366355
66	1.71059851634785	0.52952	1.96199485555173	0.73563	1.77635740513432	0.323469
67	1.48361104120873	0.55479	1.94158734424611	0.703175	1.81733421521977	0.3546515
68	1.12865533318661	0.580815	1.9090348273575	0.67616	1.84457043014078	0.4030765
69	1.29042388806452	0.59595	1.85331023770113	0.64589	1.85694144789334	0.44678
70	1.59348209669396	0.59669	1.77063883423021	0.611865	1.85924258732039	0.4716095
71	1.78962429678215	0.581445	1.64455140756014	0.563195	1.85217955648698	0.4646135
72	1.89440759696306	0.56397	1.47739248445987	0.482835	1.8371415192946	0.4127295
73	1.94769399411403	0.54683	1.23720088149691	0.382145	1.81599405950077	0.334651
74	1.97394535721509	0.533405	1.055545991435	0.31095	1.78645831547087	0.2776815
75	1.98382363021974	0.52426	1.3406367470248	0.278595	1.75178227668199	0.25683
76	1.98760280372532	0.52038	1.56009731140319	0.26684	1.71352861178844	0.2551505
77	1.98864359455775	0.525685	1.71149709653493	0.26073	1.6725214132542	0.2654105
78	1.98653231903742	0.54954	1.80980357613252	0.25933	1.62717849980548	0.295138
79	1.98157459924146	0.59939	1.85332611653248	0.26688	1.58406379619821	0.355544
80	1.9666130643125	0.660135	1.8544847994267	0.299035	1.53473973238431	0.4522155
81	1.93413189470593	0.711255	1.80467219592612	0.36696	1.49026293409466	0.571292
82	1.86886947482338	0.73835	1.69507622928057	0.43876	1.44387198432016	0.6732795
83	1.75152130612644	0.74738	1.51666297822773	0.482625	1.40372325670361	0.7275265
84	1.55187876626773	0.74947	1.25850903243144	0.496865	1.36446748684693	0.745106
85	1.25296830910646	0.749535	1.09128839148513	0.500205	1.32948199172007	0.7488805
86	1.13274102941602	0.748065	1.40182394773811	0.501075	1.30355593264519	0.7484625
87	1.45977045137145	0.74215	1.63031429123336	0.50295	1.2801807401221	0.744324
88	1.67267832416453	0.72037	1.77473597134428	0.51127	1.26272243659852	0.7318925
89	1.79987216221388	0.670655	1.84616292801039	0.542025	1.25433233214465	0.7111385
90	1.85585756985759	0.600765	1.85643499825902	0.6009	1.24812649007875	0.700538
91	1.84557033543214	0.54123	1.80473788793446	0.67196	1.25488323603779	0.7115855
92	1.77312511551197	0.51197	1.68057988132876	0.72146	1.2622812346749	0.732019
93	1.63195924503175	0.50328	1.46383234514305	0.74284	1.27973879862845	0.7446275
94	1.40193879125658	0.50111	1.12443077474699	0.74899	1.30317599065698	0.7487355
95	1.08936081175199	0.500315	1.25430617732194	0.750755	1.3317938741577	0.749126
96	1.24568317336476	0.497085	1.54886564763566	0.750695	1.36654171501564	0.745403
97	1.52083911451601	0.482435	1.75307799200782	0.748345	1.40320622372427	0.7277895
98	1.6977860527276	0.438015	1.87156615243309	0.738835	1.44534227814589	0.673353
99	1.80250499829534	0.366655	1.93537537029894	0.711135	1.48821691701895	0.572386
100	1.84885368099203	0.30019	1.96756548246995	0.66134	1.53563615765233	0.4524935
101	1.85344736919354	0.268175	1.98143498979746	0.598955	1.5806996752738	0.3555215
102	1.80844411630706	0.26051	1.98743770945452	0.551205	1.62767732590934	0.295201
103	1.70995007074976	0.26237	1.98937528063505	0.525795	1.67274790486293	0.2657695
104	1.55718911451633	0.267895	1.98855140791677	0.52004	1.71383263640986	0.25543
105	1.33772657761464	0.27926	1.98522222153519	0.523595	1.75242531781044	0.2570375
106	1.05516126731533	0.311825	1.97381596311388	0.533755	1.7871806563311	0.277956
107	1.23590396225626	0.384405	1.94925917231329	0.54811	1.8152020827123	0.3348115
108	1.47177100603264	0.482135	1.89458679828585	0.564525	1.83756657949315	0.413079
109	1.64261465238767	0.56438	1.78344561264622	0.58196	1.85174001487347	0.464432
110	1.77003457275483	0.613195	1.5985535377343	0.59583	1.85972865206979	0.471667
111	1.85141459877629	0.647565	1.28841346969511	0.594165	1.8568456489146	0.446716
112	1.90700146348789	0.67723	1.12889773318226	0.5787	1.84385829088888	0.4030335
113	1.9403761383002	0.70416	1.4885381141826	0.552385	1.81806605115493	0.3548495
114	1.9607173336765	0.737115	1.71065593622198	0.528	1.77618661076059	0.3230745
115	1.97312762703105	0.792655	1.83056798095357	0.511685	1.7163269928084	0.336067
116	1.98039790287209	0.879325	1.86196996431845	0.50358	1.63504675758602	0.398241
117	1.98533069442248	0.954315	1.80788759181277	0.500565	1.52618903488686	0.462102
118	1.98747265206135	0.9889	1.66110063008666	0.499945	1.38836434449562	0.4914905
119	1.98815220356314	0.997825	1.39470607036719	0.499685	1.20959125369189	0.49877
120	1.98851353675833	0.99915	1.00140500377805	0.499775	0.999636853272288	0.4997245
121	1.98809438185272	0.99779	1.39695188387129	0.499665	1.21592170045265	0.498808
122	1.98744372787476	0.988225	1.66269623098326	0.499615	1.40599001469403	0.491256
123	1.98590991556481	0.95419	1.80759259901675	0.498675	1.56032451301214	0.460995
124	1.98369313715806	0.87547	1.85854078762907	0.495775	1.68216520998268	0.3942105
125	1.97863833225046	0.781535	1.82885705825933	0.4872	1.77139578866729	0.3245145
126	1.97317144575714	0.707955	1.71191749284909	0.47122	1.829245484644	0.2945285
127	1.96526255603559	0.6515	1.48583659059065	0.447485	1.85700636795916	0.3015785
128	1.95424995719885	0.598475	1.12585119042152	0.42165	1.85548154602871	0.3240475
129	1.93876151570248	0.55172	1.29495217036889	0.404705	1.82193613065533	0.351923
130	1.92133465170232	0.51809	1.60224322429452	0.405605	1.75252148531087	0.3762635
131	1.8997350076224	0.480495	1.78976513624973	0.417945	1.63717809193194	0.38261
132	1.87490176718544	0.41849	1.89648356985312	0.43569	1.46971767445528	0.349107
133	1.8408714153849	0.33638	1.94799575596064	0.45339	1.23568838239207	0.2875495
134	1.81048925100895	0.279105	1.9748672453868	0.466375	1.05703275752583	0.244453
135	1.77063976533728	0.255565	1.98483089966097	0.4762	1.34281172013511	0.2328525
136	1.72439196725066	0.247755	1.98842127973164	0.479645	1.56454056992083	0.2352695
137	1.68146575881844	0.23655	1.98918742125078	0.473955	1.724606065108	0.2397665
138	1.6358950545813	0.209945	1.98724959758501	0.449225	1.83367589950375	0.2448215
139	1.58954303412693	0.16877	1.98197248222923	0.40034	1.90389841232204	0.256537
140	1.54050924037786	0.139205	1.96765349908711	0.339625	1.94563717074473	0.291895
141	1.49350249128334	0.154695	1.93295820414391	0.28833	1.96860093705577	0.3605935
142	1.45115507388929	0.2001	1.86982470481889	0.261255	1.98036506756296	0.4350865
143	1.41106788615434	0.23315	1.74985736592971	0.251895	1.98615775887392	0.479247
144	1.36936884783142	0.24579	1.55237149594514	0.249565	1.98845653670282	0.4947735
145	1.33211142315176	0.248845	1.25416186211792	0.24949	1.98897681296082	0.4984035
146	1.30184342007643	0.250985	1.13812929739444	0.25095	1.9876106685316	0.499455
147	1.28033054586478	0.259095	1.45299650102944	0.25713	1.98339707482047	0.501528
148	1.27064155333542	0.290265	1.67584690796668	0.27852	1.97329615380056	0.5106345
149	1.24626347204658	0.36889	1.80394938634394	0.327905	1.95254768625929	0.5398375
150	1.2459491725685	0.50003	1.85781281714446	0.399965	1.90886335033942	0.599586
151	1.25260733152155	0.628715	1.85052874731227	0.45929	1.82944341360546	0.6704375
152	1.26785787372871	0.708365	1.77761714113627	0.488195	1.68889421095793	0.719959
153	1.27959844710432	0.73852	1.62912768135542	0.497005	1.46630372219653	0.7412785
154	1.30186668053482	0.747165	1.4091661435219	0.498925	1.1357956674197	0.7473895
155	1.33491036550444	0.749305	1.09260728554061	0.499425	1.25114923566157	0.74845
156	1.3711656866874	0.75243	1.2510555883704	0.50287	1.54529743247864	0.74793
157	1.40765664550514	0.765215	1.51614152701591	0.518125	1.73450784110986	0.7449815
158	1.44642826260725	0.798025	1.69516482460002	0.5613	1.83388350089186	0.734393
159	1.49421515953722	0.844775	1.80457365230471	0.633705	1.85981372847642	0.70627
160	1.54234148450523	0.86187	1.85229362880439	0.700875	1.8115036665225	0.653114
161	1.58458013233236	0.831505	1.85394525467554	0.73279	1.68174765239113	0.588805
162	1.63425182016395	0.79102	1.80888684128919	0.74037	1.44889417793308	0.535585
163	1.68551860162807	0.76574	1.71121676425339	0.738475	1.08992012555439	0.504216
164	1.72626507938058	0.754555	1.56060311746108	0.73351	1.30701963630391	0.4885175
165	1.77063976533728	0.746235	1.34360141469327	0.72012	1.59617464248463	0.478076
166	1.80828038021935	0.722915	1.05438615767773	0.688275	1.76983386589757	0.46653
167	1.84296704250029	0.664605	1.23610524690443	0.61683	1.85064655880941	0.4516405
168	1.87485485968047	0.58253	1.47660926237718	0.519505	1.84865404597195	0.43092
169	1.89968890064392	0.51932	1.64847322111998	0.437585	1.76743602994492	0.4015415
170	1.92042594371648	0.482635	1.77038658100666	0.387065	1.58902960235454	0.359299
171	1.93946439763162	0.44812	1.85277025342165	0.35384	1.28684814174919	0.300235
172	1.9550045009626	0.403055	1.90755216920256	0.324735	1.13019343415807	0.2268995
173	1.96518912261346	0.3506	1.93986863119054	0.29616	1.49135923242096	0.1511215
174	1.97344893345359	0.2929	1.96345205648824	0.26357	1.72471635173852	0.0875805
175	1.97926388004673	0.221475	1.97399123003342	0.207385	1.86211222364335	0.0441085
176	1.9828954229917	0.125145	1.9814931067424	0.120535	1.93370689311694	0.0200275
177	1.98596782489091	0.046785	1.98577279108366	0.044965	1.96820075767097	0.0079735
178	1.98767510513212	0.011245	1.98761132941272	0.011005	1.98197769422592	0.0032005
179	1.98849908516796	0.00206	1.98886944963215	0.00235	1.98769310783599	0.001237
180	1.98862914427013	0.00081	1.98934638078346	0.0008	1.98898693499517	0.000788
181	1.9884412773588	0.00216	1.98920187284115	0.002135	1.98755858370842	0.0012815
182	1.98718338409694	0.011665	1.98813206395758	0.011385	1.98233773205635	0.003087
183	1.98464981229307	0.04568	1.98635211107614	0.046965	1.96829164800596	0.0079745
184	1.98129867019005	0.122555	1.98349670902124	0.124505	1.93437498175902	0.0196965
185	1.97331749856616	0.207925	1.97941397035692	0.21826	1.86275834464838	0.043949
186	1.96117397364302	0.264205	1.97347997532444	0.29261	1.72607720773594	0.0870885
187	1.93992781325462	0.29739	1.96574526911653	0.34948	1.49007995051596	0.151213
188	1.90542557513824	0.325325	1.95570762807707	0.40272	1.12643525647251	0.2275215
189	1.85412961079736	0.35445	1.93976394773507	0.448385	1.28638340213145	0.3007435
190	1.76927772484622	0.388715	1.92355135473823	0.48268	1.59052242248663	0.359642
191	1.64411996488797	0.436875	1.9010379626558	0.51932	1.76792570557212	0.4019105
192	1.47361000569642	0.51907	1.87255360731767	0.58183	1.84967596261753	0.430798
193	1.23675590681288	0.618505	1.84533288470266	0.663305	1.85032482496463	0.4518175
194	1.0558510569727	0.689725	1.80911607961732	0.721975	1.769740469065	0.466819
195	1.3369776384794	0.72198	1.77376311536606	0.74501	1.5966778339934	0.4782485
196	1.55672133984347	0.73462	1.72904911017986	0.753125	1.31046228578034	0.4883905
197	1.71264709059731	0.73988	1.67950556819483	0.764565	1.08995304544855	0.504409
198	1.80578930103386	0.74119	1.63923814939532	0.790515	1.45086400908593	0.5354955
199	1.85408202301378	0.734215	1.59030758935527	0.831735	1.68178976937211	0.588899
200	1.85192305996165	0.70175	1.54574435332301	0.86186	1.81198599799074	0.653196
201	1.80335963653093	0.63551	1.49773033644699	0.846515	1.85949523188647	0.7062585
202	1.69743245100013	0.561115	1.45188535670743	0.79965	1.83452571151885	0.734768
203	1.52183800331925	0.51783	1.40494732277241	0.765725	1.73420930271699	0.7451485
204	1.24730259047005	0.502875	1.36903575969068	0.75339	1.54581704124327	0.7481525
205	1.09401592936948	0.49966	1.3368939334422	0.75024	1.25119551328286	0.7486715
206	1.40791601029768	0.498765	1.30937737965583	0.748035	1.1312436654139	0.747658
207	1.63382685956227	0.49711	1.28108971050305	0.740165	1.46671690609103	0.7415315
208	1.77691207068459	0.487985	1.26465911639569	0.71	1.68876344171737	0.7200555
209	1.84517136223783	0.45753	1.25747746495023	0.6303	1.82775655782515	0.670358
210	1.85638030554539	0.399235	1.2539453622406	0.501035	1.90933098535305	0.599547
211	1.80064605633946	0.327765	1.25283829963196	0.370015	1.95197720084366	0.540279
212	1.67540995315041	0.277945	1.26279532341426	0.289445	1.97343788710846	0.5106265
213	1.45785108586736	0.25636	1.27884511610027	0.25995	1.98330422773129	0.501512
214	1.13221786837067	0.25009	1.3073850586083	0.252145	1.98752098481913	0.499401
215	1.24800296891551	0.24856	1.33197952829853	0.249985	1.98890890862236	0.4983585
216	1.54674510290745	0.248705	1.37014596924534	0.246775	1.98858662295265	0.4947845
217	1.75056722158087	0.250745	1.40743683744183	0.234355	1.98621281167376	0.479408
218	1.86880666907951	0.260655	1.45697283025211	0.20011	1.9804231535986	0.434718
219	1.93533192808112	0.28819	1.49162230276367	0.154625	1.96816256420341	0.3600295
220	1.96664240915249	0.33858	1.54505636815534	0.137695	1.9454361573515	0.2915075
221	1.98118247374662	0.40081	1.59106955942165	0.16795	1.90365151543078	0.256235
222	1.98664808541288	0.44992	1.63578970210489	0.209065	1.8334560328723	0.244581
223	1.9886724946988	0.473665	1.68134931393047	0.234715	1.72288624465333	0.239532
224	1.98792090281558	0.48012	1.72513236707811	0.24625	1.56539865920369	0.2351025
225	1.984229533168	0.47598	1.77023520789888	0.25466	1.34466557805032	0.2326765
226	1.9734051231549	0.46612	1.80944349976985	0.27797	1.05440231674062	0.244259
227	1.94909074507637	0.45312	1.84210394726044	0.33645	1.23405858250924	0.287703
228	1.89610341633633	0.436335	1.87541810162659	0.41813	1.4707722451604	0.3492535
229	1.78929250545534	0.418325	1.90192869529682	0.48169	1.63779501494957	0.382553
230	1.59756203882541	0.40608	1.92220466071852	0.517425	1.75091113308045	0.3770095
231	1.28671473596916	0.40595	1.94081044062942	0.551515	1.82189509399409	0.352309
232	1.13069962763159	0.42217	1.95476069620621	0.597485	1.85582913666591	0.324304
233	1.48184635171413	0.44949	1.96515761328726	0.650545	1.85685642944435	0.301894
234	1.71110655382841	0.47384	1.97311468243369	0.70682	1.8292133486457	0.2949855
235	1.83034737422141	0.489735	1.97963220230604	0.77989	1.7716766756737	0.3248315
236	1.85858005488898	0.49843	1.98345318202485	0.875295	1.68237234989102	0.3948345
237	1.80660920980739	0.500925	1.98639555069919	0.95311	1.56222000454061	0.4615225
238	1.66030343874416	0.501565	1.98778492847927	0.98839	1.4049978099645	0.492071
239	1.39952790976426	0.501955	1.98904289738457	0.997685	1.21567694285361	0.4993235
240	0.999913975947847	0.501925	1.98950532280354	0.999255	0.99954912552899	0.500294
241	1.39465040437648	0.501955	1.98898508378403	0.997905	1.20914141311622	0.4993505
242	1.66276881002403	0.502155	1.98766919808928	0.98859	1.38779085964303	0.492165
243	1.80610092126138	0.502845	1.98600454699679	0.954435	1.52512128520701	0.46251
244	1.85895952840155	0.505335	1.98213223866786	0.878455	1.63470798562082	0.398559
245	1.83089555352183	0.51349	1.9739035992352	0.79216	1.71512365283278	0.3369395
246	1.71089635312029	0.529485	1.96258380082333	0.73577	1.77626943233844	0.3232365
247	1.48367256119911	0.5536	1.94082538502969	0.70341	1.81767125211293	0.3546705
248	1.11865430593314	0.5798	1.9068638203477	0.676085	1.84402461578401	0.4029855
249	1.29466129348162	0.59566	1.85127630303926	0.64606	1.85691665244978	0.4472625
250	1.59534322236187	0.595565	1.77164740629437	0.612135	1.85883217924951	0.471482
251	1.78608679198838	0.581985	1.64936970843876	0.56316	1.85181341009081	0.4646665
252	1.89215369908058	0.564845	1.47594937698227	0.48106	1.83724229324439	0.412975
253	1.94766426131157	0.54702	1.23715220429059	0.383945	1.81580678353513	0.3344825
254	1.97336131152578	0.533165	1.05272763315316	0.311065	1.78667093591844	0.2776495
255	1.98486715001513	0.524105	1.34586042655544	0.27968	1.75191072275616	0.256793
256	1.98809438185272	0.52044	1.55491231290365	0.266785	1.71503182389003	0.2551405
257	1.98887477947772	0.526175	1.70891949263314	0.260955	1.67181162345417	0.265507
258	1.98677831148242	0.54978	1.80718278670939	0.259345	1.62803503326997	0.294791
259	1.98103721503055	0.5998	1.85389763809673	0.267305	1.58083963011179	0.3556635
260	1.96627555574467	0.65972	1.85559499189464	0.29871	1.53498644732649	0.4523575
261	1.93447700654958	0.71068	1.80210787163617	0.36606	1.48996302273721	0.5717845
262	1.87018776424724	0.737785	1.701988012747	0.43908	1.44638282820122	0.673313
263	1.74819631711812	0.747225	1.51680333674219	0.482295	1.40314870859165	0.727506
264	1.55500486725445	0.74952	1.25238078661726	0.497235	1.36599137814925	0.745131
265	1.25558870357566	0.74963	1.09282250073321	0.500385	1.33163937635198	0.7488315
266	1.12629292674774	0.748315	1.41188560419117	0.5011	1.304568687572	0.7484925
267	1.45843551094979	0.741875	1.63174063896484	0.502945	1.28109130500857	0.744362
268	1.67377519141575	0.720845	1.77699784017585	0.51157	1.26184481120108	0.731664
269	1.80459139681643	0.669975	1.84834748911662	0.54145	1.2518630909796	0.711649
270	1.85371713118137	0.599785	1.85523030859821	0.60055	1.25161844157092	0.699817
271	1.84659120431897	0.54159	1.80212432413611	0.67218	1.25229285918268	0.7118655
272	1.77553919146584	0.512445	1.68029347603905	0.72164	1.26270859287406	0.731821
273	1.63232926171521	0.50311	1.46553694604384	0.743095	1.279444554286	0.7446175
274	1.40579649871796	0.501005	1.13288004142061	0.74945	1.30074821205724	0.748694
275	1.09186514064287	0.500425	1.25132072541932	0.750815	1.32940842945131	0.7490875
276	1.24369872320196	0.49717	1.55350564409951	0.750685	1.36474426350255	0.7453425
277	1.51721734266542	0.482965	1.74838951243824	0.74833	1.40121032864933	0.727741
278	1.6947599569841	0.43884	1.87010724456733	0.738745	1.44141712362529	0.673978
279	1.80186368720881	0.366825	1.93349904014562	0.7109	1.49003171450546	0.5720455
280	1.85428822540688	0.29943	1.96737476137617	0.65948	1.53429972108834	0.4529495
281	1.85517614509871	0.268005	1.98118796665959	0.599895	1.58212858423563	0.355742
282	1.81040750126018	0.260315	1.98753899030267	0.55044	1.6264228527058	0.2952665
283	1.71133423670665	0.262525	1.98923077558761	0.52559	1.67292811325144	0.2657485
284	1.55527807908007	0.267635	1.98863815351993	0.519585	1.71471111574032	0.2554085
285	1.34001637230029	0.28002	1.98477291702162	0.52394	1.7530892114968	0.257074
286	1.0624288517263	0.3122	1.97337770263796	0.532915	1.78646378637563	0.277911
287	1.24355341230297	0.38409	1.94930374327089	0.546815	1.81484117067298	0.334445
288	1.47649807852369	0.483495	1.89558946794741	0.564535	1.83719448274943	0.413137
289	1.64479867735543	0.56432	1.79079359479182	0.581605	1.85260487075941	0.4646865
290	1.76649921392597	0.61335	1.59898922271789	0.59485	1.85976223128817	0.4717675
291	1.85130334900028	0.646505	1.29532625264264	0.59527	1.85752845732607	0.4469945
292	1.9052571746027	0.67653	1.12298261607726	0.57755	1.84348012465668	0.403295
293	1.93935973478965	0.70415	1.48526288920911	0.553005	1.81725749006685	0.3548705
294	1.95967093592808	0.7369	1.70774313677002	0.528295	1.77623408010998	0.3232635
295	1.97287929577419	0.79277	1.82636775727539	0.51149	1.71630703901914	0.3364415
296	1.98157459924146	0.87933	1.85948976265072	0.503545	1.63461377704542	0.398165
297	1.98483817354384	0.95379	1.80419583938799	0.50068	1.52633527904905	0.4617705
298	1.98741480310826	0.98936	1.66102806082615	0.49988	1.38355236697664	0.491712
299	1.98861469383777	0.997875	1.39686473302912	0.499745	1.20944940539377	0.498844
300	1.9887158438249	0.99922	1.00028684661411	0.499725	0.999782994117609	0.4997425
301	1.98842682504458	0.997825	1.39838911320479	0.499655	1.21351869713642	0.4988325
302	1.98740034050754	0.9885	1.66037477316487	0.49941	1.40499697773767	0.4914565
303	1.98585200391416	0.953455	1.80803506559455	0.49867	1.56091485079519	0.4609035
304	1.98304049474269	0.87587	1.86086466861533	0.495555	1.68349399941086	0.394257
305	1.97954019850825	0.78077	1.82974505442921	0.487425	1.77148548993527	0.3243415
306	1.97385776543326	0.708585	1.71279292524824	0.47127	1.82816177346909	0.294895
307	1.96510099757276	0.650855	1.48421734655672	0.446425	1.85539329367416	0.301578
308	1.95309518522613	0.5975	1.12408861386291	0.422415	1.85586980234105	0.324258
309	1.93904570069832	0.550725	1.29015063849759	0.40498	1.82355722325891	0.352087
310	1.92231843988315	0.517535	1.59741634850513	0.40374	1.75158975330535	0.376533
311	1.90031890184338	0.48077	1.79036239498331	0.417845	1.63729263501633	0.3828355
312	1.87479231396796	0.4184	1.89511135856743	0.43544	1.46740739161156	0.34867
313	1.84288711258305	0.33708	1.94939288105534	0.45232	1.23640181441738	0.2878325
314	1.8055432375104	0.278	1.97461909503691	0.46637	1.05230561018511	0.244419
315	1.76796491384076	0.255895	1.98504831380622	0.476395	1.34153760118824	0.2331895
316	1.72300290718028	0.247245	1.98876826214584	0.480435	1.56399412045358	0.235409
317	1.68184116969207	0.23593	1.9890139908739	0.473835	1.72358953956909	0.239751
318	1.63643008647702	0.209765	1.98749558509552	0.44861	1.83412211871941	0.244903
319	1.591580510716	0.168615	1.98198700627287	0.402105	1.90362063282411	0.2567805
320	1.54293203495387	0.138325	1.96787351714018	0.338505	1.9450013019846	0.2916085
321	1.49592412836626	0.154375	1.93543537258812	0.28924	1.96877966106361	0.360126
322	1.4529157875302	0.199375	1.86990319363289	0.26122	1.98034761096754	0.435117
323	1.40869382502414	0.233565	1.74862856712659	0.252085	1.98623741264124	0.4793435
324	1.36485580211612	0.245635	1.54812029179526	0.249605	1.98864299330593	0.49474
325	1.33088090180585	0.24887	1.25644515934148	0.24962	1.9889623710976	0.4984045
326	1.30439982485786	0.25103	1.13538953152473	0.25111	1.98761354810289	0.499413
327	1.28699677859641	0.259375	1.45979147164769	0.256965	1.98323888148297	0.50151
328	1.26021684206194	0.289245	1.67613419726736	0.27867	1.97343783325655	0.5106255
329	1.25494005836089	0.368785	1.80523048267454	0.328015	1.95254333311157	0.540031
330	1.25726901944858	0.49853	1.85738535898038	0.39907	1.90893231444901	0.5993005
331	1.25844407718433	0.630785	1.84810846479314	0.458525	1.82836799337942	0.670421
332	1.27085546022897	0.70876	1.77624427784955	0.487955	1.68971639288051	0.7200485
333	1.2885939794821	0.739395	1.63516182513953	0.49696	1.46735844844657	0.741327
334	1.30750788290045	0.747135	1.40828013310354	0.49889	1.13651857645713	0.74731
335	1.33566037830302	0.749245	1.08883581336766	0.49958	1.24937702671958	0.7484535
336	1.37253953434271	0.75237	1.24787013727619	0.502535	1.54674236423184	0.7479115
337	1.40657545668922	0.76485	1.51704391957335	0.51759	1.7340014503691	0.744988
338	1.45065161791272	0.798795	1.69979962394531	0.56151	1.83426956342076	0.734406
339	1.4960054573612	0.84663	1.80578855346357	0.633765	1.85859317832946	0.7057445
340	1.54466292303299	0.862615	1.85461172181365	0.7016	1.81165345529018	0.6533725
341	1.58257103395806	0.83196	1.8524366327239	0.732915	1.68140631478519	0.588309
342	1.63081158984947	0.791585	1.80523048267454	0.74034	1.44898973536264	0.535607
343	1.68845737145404	0.76581	1.70818218771192	0.73824	1.08881762820045	0.5045725
344	1.73074719529208	0.75438	1.55922145855174	0.733385	1.3066425354039	0.488675
345	1.76921043025746	0.746365	1.33961694228649	0.72091	1.59645450254291	0.4780875
346	1.80503457319732	0.72352	1.04410025975158	0.689	1.77080493403745	0.4668885
347	1.84438905457228	0.66445	1.23120122819296	0.6167	1.85081135825318	0.451799
348	1.87242922786757	0.583275	1.47464934488938	0.51861	1.85035851654611	0.431025
349	1.90030353923319	0.5188	1.65046668985563	0.437	1.76826375356754	0.401713
350	1.92200067397623	0.482655	1.76698526759343	0.387635	1.58917308867852	0.359362
351	1.94013704894686	0.447895	1.85356427803298	0.353975	1.28757664830855	0.3005335
352	1.95358385540801	0.403805	1.90608329440391	0.323685	1.12820681299774	0.2268575
353	1.96383728010026	0.34984	1.94175163564435	0.296265	1.49350796181755	0.1509785
354	1.97309841380758	0.29311	1.96237769732523	0.26418	1.72645436749217	0.087138
355	1.97938023111263	0.21944	1.97380135657608	0.20724	1.86263111259649	0.0439375
356	1.98269229802961	0.12539	1.98162386130927	0.121475	1.93435849984777	0.019758
357	1.98575065293149	0.046785	1.98541059792123	0.045645	1.9683619826325	0.007906
358	1.98755942114193	0.01102	1.98791511407208	0.011205	1.98237986431805	0.003084
359	1.98862914427013	0.002015	1.98910070866841	0.00207	1.98779722028193	0.0011985
360	1.98887477947772	0.000725	1.98941862932698	0.000775	1.98913286350992	0.000737


==> Figures/data/data_N_5_SNR_10.dat <==
0	1.44327521804655	0.446886
1	1.43755299018228	0.46654
2	1.41270849105453	0.481774
3	1.36754939315759	0.495282
4	1.32857732466822	0.507753
5	1.25851854857424	0.508716
6	1.15745562783673	0.501128
7	1.03123781525438	0.495192
8	0.907137305828105	0.490535
9	0.766579931134592	0.486971
10	0.688845035880957	0.4914
11	0.743518129087986	0.522204
12	0.891587537552542	0.577418
13	1.03396817402211	0.624437
14	1.1678750417695	0.637615
15	1.27279006314069	0.622152
16	1.35328528103283	0.596023
17	1.40572300087187	0.566514
18	1.42822784289156	0.530823
19	1.41164403483578	0.486841
20	1.32060761553789	0.462367
21	1.16318266529628	0.475187
22	1.01331604932824	0.494273
23	0.988968189738749	0.500562
24	0.984491185712958	0.500487
25	0.976660677256504	0.497062
26	1.05078007901718	0.482069
27	1.14901215258057	0.439194
28	1.21815724693297	0.367522
29	1.26285566173898	0.304799
30	1.31746620495738	0.284598
31	1.38536041139906	0.293657
32	1.43505970626639	0.313222
33	1.46461738007498	0.334335
34	1.46753022	0.349834
35	1.4296872117374	0.353296
36	1.40509464222242	0.346771
37	1.39105409048629	0.347638
38	1.40379562064996	0.356639
39	1.40191898462876	0.361521
40	1.37669125551021	0.361182
41	1.3232227165177	0.360949
42	1.24270765188777	0.37021
43	1.26800002562231	0.40483
44	1.3407742351136	0.459218
45	1.38789625014054	0.512824
46	1.43008605717195	0.566846
47	1.47040032077558	0.62168
48	1.51987163995414	0.664414
49	1.54416276618343	0.692361
50	1.53505199114159	0.719753
51	1.58431902868655	0.76089
52	1.71017826373369	0.800178
53	1.78391136980792	0.818208
54	1.79896089901634	0.821486
55	1.76208272279528	0.818471
56	1.66903706243695	0.808153
57	1.56965216790367	0.782856
58	1.57121520368135	0.729025
59	1.57204421605462	0.645068
60	1.57172414233221	0.560835
61	1.69037393022891	0.506901
62	1.80631357150035	0.481752
63	1.88212710253546	0.474155
64	1.92751172376254	0.473156
65	1.95385407578117	0.471946
66	1.96579549486345	0.463593
67	1.96466245030861	0.437621
68	1.95458153555153	0.400391
69	1.93564802813798	0.37025
70	1.90748060684494	0.347787
71	1.85217356728432	0.323534
72	1.74751286834724	0.294754
73	1.61193759538189	0.268244
74	1.54337751278454	0.250908
75	1.48688618554307	0.247443
76	1.39637158342889	0.260437
77	1.34958225122794	0.285574
78	1.26061146121808	0.306741
79	1.24244790156486	0.315593
80	1.27391824876241	0.314843
81	1.19436927224056	0.313686
82	1.19824466337161	0.318048
83	1.24287894484154	0.333409
84	1.21055460473912	0.357947
85	1.10717414552047	0.386555
86	0.989250633383067	0.417113
87	0.85704851866035	0.451187
88	0.845673013902878	0.488758
89	0.768925973585307	0.524104
90	0.973396929785263	0.554382
91	1.15497095270667	0.578573
92	1.25750925392511	0.601263
93	1.27478802603544	0.622403
94	1.24715226434026	0.644204
95	1.34739444867739	0.669808
96	1.4245873806868	0.70007
97	1.41370147894783	0.731674
98	1.47068545571316	0.760436
99	1.53109175407358	0.778548
100	1.54535504151306	0.785985
101	1.51366228432235	0.783269
102	1.47992814784516	0.775338
103	1.52682530665264	0.765801
104	1.48966738356852	0.756397
105	1.34952830163829	0.745522
106	1.12256605454794	0.733036
107	1.10446423712393	0.714585
108	1.22277644175967	0.687904
109	1.32043841762051	0.654365
110	1.41466236733564	0.616464
111	1.56251532491405	0.581243
112	1.65343733597881	0.551346
113	1.66343222940306	0.52928
114	1.60497510604081	0.515161
115	1.56532494810769	0.50741
116	1.56709350027716	0.504191
117	1.56537906941146	0.504121
118	1.55946860906342	0.50679
119	1.5467001961564	0.512282
120	1.52801767559381	0.518924
121	1.52358895013874	0.524019
122	1.45830940503994	0.524111
123	1.33355659330869	0.516951
124	1.1728357044522	0.506516
125	0.982323521363906	0.496092
126	0.980531636459355	0.48605
127	1.07016742932678	0.474713
128	1.20286771298139	0.461418
129	1.29321259239417	0.446391
130	1.33984255265078	0.430422
131	1.40819473434199	0.413014
132	1.45359896657978	0.393081
133	1.47067402351046	0.370403
134	1.47800049877582	0.352322
135	1.48486694820784	0.346198
136	1.42040052587198	0.353375
137	1.32765100597776	0.364083
138	1.24327030281645	0.371606
139	1.12887013724492	0.37468
140	0.987384399306781	0.37523
141	1.07807586437184	0.3732
142	1.18422560153266	0.364343
143	1.33690845155888	0.342714
144	1.53812979477369	0.312011
145	1.69603328586941	0.292304
146	1.78986968390638	0.299715
147	1.82914381369777	0.330098
148	1.81417325507442	0.370034
149	1.7449228351645	0.408054
150	1.61667638268807	0.440552
151	1.4361277285426	0.473315
152	1.29597757185792	0.516459
153	1.21683765755325	0.567822
154	1.1284625497969	0.605696
155	1.03030500871529	0.621015
156	1.11654456239283	0.623266
157	1.21292966436661	0.618175
158	1.27199941681081	0.605635
159	1.2964669031871	0.589032
160	1.27121701767273	0.583142
161	1.19988257348992	0.597104
162	1.09592691593311	0.609161
163	0.999618695195796	0.600797
164	1.0994220908589	0.575482
165	1.19185831740334	0.54637
166	1.26919817940501	0.522347
167	1.33858136542405	0.501463
168	1.3976114811485	0.468574
169	1.44531606393081	0.420375
170	1.48919612350956	0.38029
171	1.53711976346195	0.355984
172	1.69031698725551	0.330757
173	1.81108363091062	0.299333
174	1.89242595226566	0.256399
175	1.94032918495996	0.195853
176	1.96659918652723	0.116656
177	1.9791891743697	0.04538
178	1.98494239791	0.011127
179	1.98719332133961	0.00206
180	1.98785230099774	0.000735
181	1.98693310483728	0.00219
182	1.98507848382476	0.011373
183	1.97967751258949	0.047622
184	1.96937951565195	0.122481
185	1.94870282532641	0.204253
186	1.91194094216877	0.259285
187	1.85477105790103	0.292599
188	1.76978248970499	0.318455
189	1.65643639371283	0.344213
190	1.51204209731001	0.377183
191	1.38157917400342	0.433398
192	1.25801039790977	0.512624
193	1.18215492095765	0.592417
194	1.21755401971588	0.654625
195	1.32444848792486	0.690642
196	1.39712440530986	0.710401
197	1.46303171890648	0.720659
198	1.53227126600415	0.715202
199	1.56930471317219	0.68189
200	1.57477483540914	0.626456
201	1.54988143470907	0.568465
202	1.48911938193283	0.52639
203	1.4106291731593	0.511514
204	1.3355276582651	0.511722
205	1.21582981077101	0.514975
206	1.14098209272121	0.510365
207	1.23365221786493	0.483926
208	1.37135217974352	0.431971
209	1.53304745224448	0.37778
210	1.66513230590786	0.35453
211	1.76082880234941	0.364136
212	1.81236636526227	0.390119
213	1.82958474429186	0.420324
214	1.80905692299743	0.454614
215	1.74978793412202	0.505829
216	1.64747422292756	0.586956
217	1.49536124557666	0.674396
218	1.29264472668246	0.725047
219	1.054232036689	0.741939
220	1.18339130445716	0.746702
221	1.34357951018166	0.748812
222	1.45026824537595	0.75518
223	1.52904616144658	0.779093
224	1.58101009678829	0.823852
225	1.61911785542728	0.866445
226	1.64970439454523	0.891033
227	1.67204975753182	0.901291
228	1.68520124659173	0.898858
229	1.6833083705849	0.888204
230	1.65748040667569	0.869989
231	1.60044566020652	0.835191
232	1.54196182824841	0.790159
233	1.46346294489441	0.761143
234	1.32597786317879	0.750726
235	1.22371817380285	0.745828
236	1.31178686548336	0.736642
237	1.39869432758972	0.716312
238	1.42153254333336	0.674852
239	1.45009399179422	0.602637
240	1.40932864901942	0.513426
241	1.28960058109364	0.44254
242	1.0821169656827	0.403476
243	0.979903496645483	0.385814
244	0.977901574795413	0.378757
245	1.0495717018671	0.377398
246	1.20410254211733	0.382383
247	1.30903125532294	0.401948
248	1.3480860948365	0.438242
249	1.31372870755646	0.473942
250	1.20865283172701	0.497944
251	1.23864417263799	0.517307
252	1.30057884673748	0.538778
253	1.25416589471807	0.560192
254	1.10335974161413	0.575543
255	1.1575114386169	0.581163
256	1.31652778456632	0.586322
257	1.41640307437237	0.599209
258	1.46227328372689	0.613848
259	1.47682814968883	0.618062
260	1.47252320849842	0.609478
261	1.46933908186079	0.596539
262	1.50897033855996	0.585756
263	1.46429131619845	0.584615
264	1.37158790125869	0.594873
265	1.13461451639401	0.611578
266	0.971328274741158	0.622399
267	1.14863635030409	0.618628
268	1.2257308948497	0.599147
269	1.15935259725067	0.572083
270	0.997699441240605	0.550769
271	0.949679314056796	0.537405
272	1.12123153027881	0.531699
273	1.16145859284786	0.529737
274	1.22710495379607	0.527365
275	1.28401663077683	0.520875
276	1.26227528714993	0.505875
277	1.16968720656106	0.480892
278	1.11692972389447	0.448512
279	1.14955463075873	0.413016
280	1.28638401880755	0.380165
281	1.38318680348919	0.349732
282	1.44154401340841	0.322439
283	1.48412743295	0.301155
284	1.50739910108825	0.283805
285	1.51865293834127	0.271608
286	1.54007902723329	0.262879
287	1.64155826558871	0.256488
288	1.74670950499286	0.250688
289	1.82347175712738	0.243003
290	1.83908566360335	0.230907
291	1.81701961534813	0.214966
292	1.77930058187996	0.197618
293	1.70869950339995	0.186056
294	1.61030383569008	0.185488
295	1.55405613877539	0.196877
296	1.52692114264034	0.215357
297	1.48174390617664	0.234307
298	1.49608344219073	0.250518
299	1.52156492763928	0.265325
300	1.45783685526518	0.283385
301	1.45724815427436	0.306243
302	1.42416837467007	0.330635
303	1.44503677041426	0.352498
304	1.4482917041973	0.368256
305	1.40472688258022	0.38055
306	1.40772322621745	0.394894
307	1.35178559630501	0.417422
308	1.32621818219911	0.450512
309	1.25091788732602	0.489874
310	1.2570049808317	0.52473
311	1.30080915684185	0.548661
312	1.22234154913172	0.558677
313	1.05420084094409	0.550424
314	1.12642040073925	0.529482
315	1.17168727786738	0.51003
316	1.18634963273532	0.498599
317	1.08914623935998	0.494427
318	1.06619390525727	0.490277
319	1.24235787536126	0.479513
320	1.34933148588691	0.458873
321	1.4003295720334	0.429857
322	1.40659414152224	0.395808
323	1.3919044229277	0.357303
324	1.46393162320712	0.316824
325	1.53374696982242	0.288385
326	1.53775752587554	0.281028
327	1.44572023655606	0.288549
328	1.42967986194496	0.303002
329	1.39821611815592	0.319671
330	1.35623463893694	0.334962
331	1.3526468875787	0.348494
332	1.32247558175495	0.365853
333	1.25347358175515	0.385925
334	1.12286156124081	0.393516
335	1.11381631787965	0.388116
336	1.16390319687979	0.381268
337	1.20101806211683	0.37814
338	1.3022145105844	0.378248
339	1.42466597695229	0.385238
340	1.48888973958064	0.410058
341	1.48766415179546	0.458153
342	1.41622037541591	0.509709
343	1.2740726195796	0.553308
344	1.20312264200174	0.597791
345	1.24699780670727	0.644569
346	1.24547149672577	0.685813
347	1.1787989899288	0.708833
348	1.11557647340124	0.70086
349	1.17588471737965	0.665473
350	1.28498510449879	0.636747
351	1.35166583943773	0.62562
352	1.38489818207079	0.620211
353	1.38119612817113	0.608407
354	1.35503358545138	0.581553
355	1.34640621819805	0.535977
356	1.41142675744275	0.475236
357	1.46434296220421	0.424614
358	1.47948650987142	0.410926
359	1.43490601247824	0.424893
360	1.44397977770271	0.446899


==> Figures/data/data_N_7_x_SNR.dat <==
phi	BER_SNR_0	inf_leak_SNR_0	BER_SNR_3	inf_leak_SNR_3	BER_SNR_6	inf_leak_SNR_6	BER_SNR_9	inf_leak_SNR_9	BER_SNR_12	inf_leak_SNR_12	BER_SNR_15	inf_leak_SNR_15	BER_SNR_18	inf_leak_SNR_18	BER_SNR_21	inf_leak_SNR_21	BER_SNR_24	inf_leak_SNR_24	BER_SNR_27	inf_leak_SNR_27	BER_SNR_30	inf_leak_SNR_30
0	1.99028019756609	0.251115	0.903746734235096	0.32708625	1.1973435053447	0.290125	1.42276521828435	0.26435625	1.57406793613648	0.25260625	1.66444254441239	0.25005375	1.73342803541955	0.24976125	1.75939452532884	0.25012125	1.7716662148683	0.249905	1.79223604351638	0.2498325	1.81508701497132	0.25025375
1	1.99028019756609	0.251115	0.859864581151773	0.33064375	1.14197446437164	0.29647625	1.35477717942839	0.2720575	1.50023496560643	0.25933375	1.57371803454933	0.25299125	1.68509910241029	0.2502425	1.78626638256987	0.250135	1.85784647914847	0.249905	1.91692284915734	0.2498325	1.95358339650554	0.25025375
2	1.99028019756609	0.251115	0.800279735939282	0.34134875	1.04114629833127	0.31311125	1.22767377733745	0.29528375	1.33989600269208	0.286555	1.41582806934132	0.282965	1.54937907030984	0.2795075	1.65566732471246	0.27546625	1.7293851548363	0.26942	1.78100380573829	0.262175	1.80857708727896	0.2562375
3	1.99028019756609	0.33453	0.748455291334692	0.357185	0.938919250978461	0.336225	1.09655539001834	0.3251275	1.23843579057703	0.32414	1.42001309107329	0.3264225	1.59031796758123	0.330445	1.7094948746111	0.3330175	1.78681469418718	0.3330425	1.84207034612402	0.3327275	1.87777058958931	0.33389625
4	1.99028019756609	0.33453	0.723154694794393	0.3751025	0.856658330731646	0.3612275	1.01537734421731	0.355725	1.16287581268476	0.355095	1.34668506227447	0.35093	1.51326550206553	0.3439075	1.61711926167828	0.33802	1.69158996949701	0.33405625	1.78218403216809	0.332795	1.8649375739955	0.33389625
5	1.99028019756609	0.41775	0.702195205634164	0.392325	0.798090517836192	0.385055	0.925220727994737	0.3830375	1.06192122370235	0.38716	1.27299312224524	0.39243875	1.47407377123312	0.3990525	1.62323224885664	0.40551	1.74317534625081	0.41133375	1.84281090878568	0.41515	1.90211553326852	0.41696
6	1.99028019756609	0.41775	0.68824496833102	0.4080475	0.77168045038723	0.40403875	0.842986212009117	0.405785	1.00871270733034	0.411235	1.20651168812071	0.41503875	1.35567079991945	0.416375	1.44429761347916	0.4164725	1.4830896920925	0.41611125	1.51964858749264	0.41617	1.55781539510371	0.4170125
7	1.99028019756609	0.41775	0.703557964788058	0.41906375	0.780673038778934	0.41949625	0.826286566586555	0.4233975	1.0501383208392	0.42901125	1.29179680002618	0.43035375	1.49853649870291	0.4278725	1.65757668067911	0.4227225	1.78668560100631	0.4179	1.89733950359583	0.4163525	1.95763938127777	0.41701375
8	1.99028019756609	0.50102	0.724733188910391	0.42628625	0.823145588617747	0.42733125	0.933505885608489	0.4339925	1.11144383658926	0.44597625	1.3715448510103	0.45749375	1.61964886040717	0.47051875	1.80914324514169	0.482955	1.91944771775027	0.4925275	1.97711489192722	0.49799875	1.98542495302579	0.4999625
9	1.99028019756609	0.50102	0.756195305769836	0.42723	0.85998779424004	0.424315	1.03906336177935	0.4291825	1.23211885931306	0.44321125	1.40873403695223	0.456805	1.59758662508176	0.4667475	1.77162789273724	0.47149375	1.87986509766196	0.47710375	1.94690188302599	0.48329625	1.97349245754787	0.49072875
10	1.99028019756609	0.333045	0.769488526060424	0.42509625	0.891050851470208	0.4128025	1.08439009315418	0.406605	1.25838741290536	0.40477125	1.37676552193534	0.402045	1.45593997422405	0.3967625	1.4987481016118	0.3887325	1.53420559660181	0.38175375	1.60048020722197	0.37350125	1.69817725945892	0.36775375
11	1.99028019756609	0.333045	0.767812104061858	0.42278	0.921308813304247	0.40207875	1.12806838238459	0.3799	1.30293382707907	0.36414625	1.42602477131638	0.35049375	1.51178154972462	0.34081875	1.57246657698602	0.33451125	1.6200622731501	0.3332925	1.67472345668245	0.33326125	1.74218341453783	0.33344875
12	1.99028019756609	0.333045	0.76640870755306	0.42366375	0.947241286169427	0.39687	1.16053558594902	0.36911125	1.36188618085154	0.349655	1.51191063130431	0.33880875	1.64502221908947	0.33458375	1.79115669088688	0.33273	1.89469024500893	0.33311375	1.96425760974212	0.3332575	1.98279182697235	0.33344875
13	1.99028019756609	0.333045	0.751946343339394	0.430195	0.942127061754616	0.40406625	1.13571053995021	0.37710875	1.36106138797881	0.35835875	1.59263728688293	0.34535	1.80244606784241	0.33785375	1.9254090739589	0.333555	1.9740850268612	0.33313875	1.98951977730053	0.3332575	1.98618978550375	0.33344875
14	1.99028019756609	0.416265	0.729426115999528	0.44017	0.921473234569358	0.4188025	1.09068248339332	0.39887375	1.25015485885704	0.38703125	1.54937377981543	0.38228125	1.78994758988809	0.382745	1.92444248810549	0.38503375	1.97209410874065	0.38945625	1.98897118409753	0.39531625	1.98617175165344	0.40171375
15	1.99028019756609	0.416265	0.692361500615259	0.45200375	0.872808138206884	0.43828875	1.03207892289358	0.4258575	1.18281033900362	0.41837875	1.39740266344314	0.416305	1.54913411830335	0.41639875	1.66043513675228	0.41563875	1.75620299829665	0.4161675	1.82143961949702	0.4167	1.85753143812337	0.416565
16	1.99028019756609	0.416265	0.651129274603993	0.46254125	0.809493088367781	0.4555575	0.945219559982174	0.44999875	1.07457425008214	0.44542875	1.26423111916602	0.4361925	1.4812922740048	0.42595875	1.66520059063443	0.41841625	1.80267648393163	0.41643625	1.90359536192787	0.41670625	1.95371612662167	0.416565
17	1.99028019756609	0.416265	0.603089629943433	0.4717775	0.731992473166035	0.4678325	0.842732444838284	0.46638125	0.965023952153959	0.4686525	1.1292592337723	0.471005	1.25525991393301	0.472875	1.35719887534629	0.47091	1.46723817751466	0.4663075	1.60174195735924	0.4572225	1.7247603580467	0.4462275
18	1.99028019756609	0.498515	0.526632327419665	0.477235	0.643493524709092	0.47402875	0.735801873945321	0.47326125	0.928341078262869	0.4764175	1.11930743525055	0.48031625	1.27307636524045	0.483395	1.39334936383311	0.4853575	1.51564012422775	0.49050125	1.6616836340015	0.49637	1.7996482163545	0.4987025
19	1.99028019756609	0.498515	0.462648302972466	0.48061	0.581070158884437	0.47951375	0.78482814464714	0.479705	1.01568027388804	0.4833125	1.21893286468504	0.48967625	1.43298249469539	0.49555125	1.61407888780474	0.49815125	1.73245156238206	0.4999875	1.80308804654837	0.50053	1.8372317776024	0.4995525
20	1.99028019756609	0.498515	0.453600867369048	0.48241875	0.586301324461554	0.4826075	0.823922530607843	0.48612875	1.05636845432135	0.49260375	1.24088167960506	0.49766875	1.39164007826376	0.5	1.50413644071958	0.4992125	1.56484149835242	0.50005625	1.6262383677495	0.50053	1.68358076542046	0.4995525
21	1.99028019756609	0.498515	0.51388136526283	0.48419625	0.657033218176011	0.4839325	0.887316626651173	0.48978125	1.11480740510035	0.4969	1.3224676073884	0.49995	1.48797686793635	0.50039	1.63025844605799	0.49921875	1.7270271193612	0.50005625	1.81186023545034	0.50053	1.87403830971912	0.4995525
22	1.99028019756609	0.498515	0.567793858243622	0.48375375	0.721993166850309	0.48186875	0.946211963842899	0.4857125	1.159965060886	0.4932575	1.33085714751719	0.49827125	1.48987206818912	0.50016125	1.60414840572425	0.49921625	1.6698217567347	0.50005625	1.7244531053934	0.50053	1.75400065064783	0.4995525
23	1.99028019756609	0.498515	0.619998504937769	0.48263875	0.773042793390951	0.4767825	0.980508468922593	0.47427375	1.16485286713601	0.4758775	1.29639024580468	0.48049625	1.37305133645105	0.4870825	1.47327141716975	0.49250875	1.58561577343945	0.4980125	1.6964112253523	0.5003025	1.77291023606043	0.4995475
24	1.99028019756609	0.415295	0.672338843190057	0.48173	0.820309547933293	0.4725275	1.00502548646005	0.4628175	1.14148851177689	0.4552025	1.29392930876341	0.44623875	1.51105716827256	0.43708625	1.6959995930124	0.4277625	1.83246851802892	0.42209	1.93009080875178	0.4182825	1.97234944741914	0.41652125
25	1.99028019756609	0.49871	0.721427055288097	0.48054875	0.878598223142884	0.468015	1.06310682317872	0.45620875	1.20873342135761	0.45109625	1.3377087023824	0.45348	1.54334211157133	0.46051875	1.6935860986831	0.46931625	1.79363627748414	0.47825625	1.86749529392416	0.4853325	1.9131873290864	0.4922175
26	1.99028019756609	0.41544	0.759452379834865	0.47962	0.937029923288218	0.46365125	1.12931763805004	0.44776125	1.27605830122031	0.439745	1.36323366221677	0.43599125	1.47424867504099	0.431085	1.59462398674959	0.4239275	1.68645549498608	0.41913625	1.74367180802968	0.4165525	1.76351773340314	0.4169675
27	1.99028019756609	0.41544	0.794857810874751	0.47910875	1.00365369245619	0.46005625	1.17578965283159	0.43848125	1.30847740051333	0.42508	1.39002302044125	0.41825125	1.46485478901304	0.4169525	1.57062618846543	0.4162875	1.66673751136139	0.4165775	1.75784110916487	0.41622625	1.82787292497806	0.4169575
28	1.99028019756609	0.41544	0.816503699651278	0.481065	1.0415576877448	0.45994	1.22500404766547	0.4367125	1.33393195632132	0.4233925	1.4131230156698	0.4177225	1.48635094540418	0.41689875	1.53703950686702	0.41628625	1.60887961553831	0.4165775	1.68261899913396	0.41622625	1.74672103382819	0.4169575
29	1.99028019756609	0.41544	0.826031891348683	0.48403875	1.05463076542088	0.4652075	1.24383004998988	0.44270125	1.37173796530668	0.4275425	1.46129462657716	0.41917125	1.56662849893172	0.4170925	1.66157326486455	0.41628875	1.75008666528887	0.4165775	1.84014969354093	0.41622625	1.90546470198633	0.4169575
30	1.99028019756609	0.41544	0.824963118756847	0.49059875	1.04442978809631	0.47607	1.21626190779638	0.45586125	1.36338107708393	0.43665875	1.47123251705246	0.42323875	1.61065865737226	0.41810875	1.73436313296047	0.4163525	1.84054235419333	0.41657875	1.93020675257308	0.41622625	1.97193058025849	0.4169575
31	1.99028019756609	0.41544	0.813939767610664	0.50034625	1.00426059551722	0.49259875	1.17006514689674	0.4782525	1.290824080504	0.45853	1.42439249717965	0.43715375	1.5488030987499	0.42390625	1.66484757536665	0.41752	1.75075625980119	0.4166325	1.80477433965444	0.41622625	1.83841958818391	0.4169575
32	1.99028019756609	0.41544	0.795087144685996	0.50831625	0.9344240690597	0.5094425	1.08061284062223	0.50919875	1.18792772010126	0.50542625	1.26396712543553	0.49451625	1.35262848491038	0.4779275	1.40479960113869	0.45892375	1.42458653686513	0.44139875	1.57837283635864	0.42694875	1.72054583137865	0.419485
33	1.99028019756609	0.58125	0.768980265970301	0.51495875	0.910012500319936	0.52090125	0.973741386985836	0.52832625	1.04682290735196	0.54186	1.13861103417437	0.557295	1.31096256741577	0.57496875	1.48807997027072	0.5875725	1.6693383659467	0.591585	1.81714069015885	0.58843125	1.91112945119021	0.58626625
34	1.99028019756609	0.58254	0.726735367626459	0.5153175	0.879752617011097	0.520505	0.968246493994085	0.52348125	1.11351538273091	0.52499375	1.27083101576469	0.51967625	1.42416839679461	0.5132275	1.54010842428118	0.50979	1.62191973829741	0.5073325	1.69260761625573	0.50815375	1.75357306229829	0.514695
35	1.99028019756609	0.49932	0.683558570101076	0.5139775	0.836555860995885	0.5152575	0.985350144764383	0.51063125	1.15882604074582	0.5032275	1.31541653774739	0.492615	1.46416707555224	0.48534	1.57157007165962	0.48575	1.65103662608889	0.490235	1.72681409571515	0.494545	1.77715300813065	0.50013875
36	1.99028019756609	0.49932	0.621703926329745	0.510295	0.789986240039642	0.510295	0.972271028725801	0.50708	1.18828962189726	0.50206375	1.37695801981675	0.49711875	1.53525878675611	0.496305	1.71716921533086	0.49811	1.83546637636205	0.49915625	1.90927915534546	0.49860125	1.94748337539085	0.50091375
37	1.99028019756609	0.49932	0.551902679432531	0.5069175	0.736798921502121	0.50846375	0.942936486663308	0.5093225	1.20052401814285	0.5108425	1.42174583897941	0.5108775	1.66436086596794	0.51044375	1.84334583978877	0.50790125	1.93781776209699	0.50275625	1.9813598019985	0.499115	1.9857136169186	0.500925
38	1.99028019756609	0.49932	0.529552993370762	0.50310875	0.681098464683505	0.50593375	0.899593968039966	0.51141875	1.16714154161394	0.52014	1.45380658059892	0.524475	1.72317933423012	0.52482875	1.89316918622583	0.52173875	1.96256396884799	0.5147975	1.98734225564305	0.50661625	1.98613207654793	0.503665
39	1.99028019756609	0.49932	0.541070393843204	0.5003875	0.686168921332276	0.50109375	0.841811926464837	0.50652375	1.08356534068219	0.51719875	1.39743163463059	0.5280225	1.66811698420664	0.53665125	1.84961924964154	0.54135875	1.93983430641002	0.54163	1.98200190870127	0.5403425	1.98580741919079	0.54253125
40	1.99028019756609	0.499045	0.584358005210716	0.4997225	0.735690112391156	0.4993825	0.845979383087932	0.4995875	1.00280018532544	0.5000725	1.28355004807778	0.4965075	1.51370012566322	0.493295	1.66887823409565	0.49293375	1.74964005077042	0.49229875	1.79867952031076	0.4935625	1.82339325958902	0.49872625
41	1.99028019756609	0.499045	0.613056109555702	0.50211125	0.771082997564936	0.50429625	0.881902900149527	0.50854	1.03345034434648	0.5148725	1.17811382910662	0.51806375	1.38826364382724	0.52203	1.5723972412621	0.52721375	1.71197061000863	0.5287475	1.81379392858359	0.52508625	1.87256025422605	0.5218275
42	1.99028019756609	0.582315	0.637886934211472	0.50803875	0.795688029208264	0.5139325	0.907156261028878	0.528675	1.13279846191507	0.5483125	1.37467886077749	0.565165	1.56933098480775	0.57633375	1.71243402396403	0.58206125	1.82067871047911	0.58361875	1.90202458900632	0.5826875	1.947205351468	0.58396125
43	1.99028019756609	0.582315	0.655689096984448	0.51209375	0.803586754906797	0.5234	0.930469012716167	0.5386325	1.22540831117306	0.55570125	1.54507438318989	0.5694925	1.78196834184693	0.57896625	1.9191232812152	0.58321625	1.97248752928833	0.583735	1.98929964095203	0.58269	1.98618978550375	0.58396125
44	1.99028019756609	0.582315	0.664261974065908	0.51624125	0.795795126646389	0.52663	0.959768818073465	0.53732875	1.26454191569179	0.54508625	1.55673629715871	0.54819625	1.777673657907	0.551325	1.91407354906186	0.555885	1.97094281104357	0.5609825	1.98907226784103	0.56690875	1.9861717516895	0.57477125
45	1.99028019756609	0.49992	0.659979564390609	0.5178575	0.778238196836086	0.5272	0.932965799288263	0.53497375	1.17895043428373	0.53676625	1.46138901208999	0.5275125	1.70222658646756	0.5149325	1.86633802274662	0.50493625	1.9503771248111	0.5009725	1.98545097816697	0.4997375	1.98604190069532	0.5004525
46	1.99028019756609	0.49992	0.644596914767527	0.51838125	0.753934107028136	0.525875	0.879861279546573	0.53351	1.04772423319474	0.54014625	1.31173328153993	0.54177375	1.56221438543121	0.54132	1.73756315007015	0.54084875	1.84164330026259	0.54101625	1.91275775490892	0.5401425	1.95184828872842	0.54003625
47	1.99028019756609	0.58314	0.62087514477689	0.5196125	0.717172251038533	0.52517375	0.809792089919228	0.53183375	0.94065166858771	0.53914375	1.13856291668396	0.548305	1.38219620650989	0.56059375	1.57643668128198	0.5725625	1.69681749014655	0.58025625	1.78449399258626	0.5827775	1.84477459399995	0.58355625
48	1.99028019756609	0.499725	0.581711694774778	0.52406375	0.674133459884929	0.53063875	0.738538385276765	0.53603375	0.844117365040304	0.5370575	1.01178777664817	0.53056	1.24178140035592	0.5180925	1.47163181871751	0.50710125	1.64524240038307	0.501565	1.76843411070485	0.50035625	1.84398265138835	0.49992875
49	1.99028019756609	0.582995	0.530432300328324	0.5306175	0.612260686582517	0.54262125	0.711508736008832	0.55432375	0.881746102626652	0.56268	1.03596630952847	0.568735	1.21227659413029	0.57499875	1.4205892957225	0.57989875	1.60850786734399	0.5832625	1.74316717757833	0.58400375	1.83310822471082	0.5830475
50	1.99028019756609	0.582995	0.474248478164518	0.53739125	0.533627157611598	0.5545225	0.712960723149609	0.57121125	0.904499089353193	0.58034375	1.05999633455143	0.58336	1.19262981008105	0.5834425	1.28719411596213	0.58299	1.38221410661365	0.583755	1.54592558084053	0.584025	1.69485209662825	0.5830475
51	1.99028019756609	0.582995	0.407132332254375	0.54258125	0.491499818985874	0.56218625	0.697380544137207	0.57758875	0.858601776062494	0.58331375	0.961671091066781	0.58381875	1.12976710926929	0.58345125	1.26369319512676	0.58299	1.37527920675417	0.583755	1.47557203873565	0.584025	1.54830476784339	0.5830475
52	1.99028019756609	0.582995	0.376709875268762	0.54476875	0.561990254639076	0.562945	0.800791891605148	0.57684625	0.97124622047455	0.58264375	1.17699862261355	0.583745	1.37169161157199	0.58345125	1.52062387183639	0.58299	1.61591045106961	0.583755	1.67860774650371	0.584025	1.70593365683906	0.5830475
53	1.99028019756609	0.582995	0.46531570225506	0.5437375	0.635370247530522	0.5590825	0.878411883388118	0.57005625	1.08789590489226	0.57697375	1.27081531968298	0.5816675	1.43362166004312	0.58319625	1.56808303521943	0.5829875	1.68958344478076	0.583755	1.81900131586917	0.584025	1.90632272505174	0.5830475
54	1.99028019756609	0.582995	0.531750248317266	0.53934	0.694573369774678	0.550455	0.913229959215392	0.55748625	1.11852419588929	0.5603575	1.28096194979226	0.56443375	1.43103597077782	0.56979125	1.62473343446359	0.5760925	1.7855309336814	0.5816175	1.90838634894207	0.58382875	1.96688033409364	0.58304
55	1.99028019756609	0.5006	0.580977942404327	0.53279875	0.746956161813146	0.53904125	0.902870575122255	0.5407425	1.09599436654517	0.538565	1.26297709153346	0.53341375	1.46698499074748	0.525265	1.66147046105993	0.51394125	1.80840344842878	0.50579625	1.90572710096246	0.50212375	1.95323653903372	0.4996
56	1.99028019756609	0.500745	0.611814189521161	0.52607625	0.773056725311515	0.52601375	0.888764145588307	0.5222725	1.0414863386091	0.51656	1.25371904333415	0.51232875	1.47695621743536	0.51259125	1.65412322132689	0.51348875	1.77245278629291	0.51321	1.85011324887681	0.50956375	1.89403012153812	0.5039
57	1.99028019756609	0.500745	0.638200326046428	0.51963	0.785643958709686	0.51635875	0.89097181059517	0.509695	0.977649810089064	0.50372	1.21456050366949	0.50099125	1.439518178228	0.4999725	1.60481699630687	0.49946625	1.69647722662158	0.49986625	1.75399428782748	0.500195	1.77600610329808	0.50006
58	1.99028019756609	0.500745	0.665579954190936	0.51617875	0.815260193601052	0.5125825	0.912124150046646	0.5078775	1.03241204971373	0.5041375	1.1753901390345	0.50108	1.35019512700511	0.499955	1.52841133886515	0.49946125	1.65634995076809	0.49986625	1.74856652577599	0.500195	1.80659338297811	0.50006
59	1.99028019756609	0.500745	0.681368989131826	0.5163075	0.825660294605941	0.5146225	0.925154114765501	0.5125625	1.06514260599136	0.5094525	1.22098574540226	0.50386	1.32776055851589	0.50052625	1.38275960689621	0.4994825	1.39646472098544	0.49986625	1.48086582078471	0.500195	1.6004928166714	0.50006
60	1.99028019756609	0.500745	0.690892778021398	0.51807375	0.82949613900539	0.51867875	0.927349688897444	0.51923125	1.07178858770857	0.5185175	1.24937970903134	0.512655	1.42336206743329	0.50584375	1.54593234331184	0.50109375	1.62932574790194	0.50000125	1.69691280914277	0.500195	1.74609478478692	0.50006
61	1.99028019756609	0.500745	0.695108292480123	0.52169375	0.829842852863937	0.522955	0.921584506725157	0.52623125	1.04388907856138	0.53029	1.2310869228963	0.5295975	1.41823643566704	0.52491	1.5783797664599	0.518545	1.70184698493917	0.512245	1.81561416306029	0.50593375	1.89975861468705	0.5016625
62	1.99028019756609	0.583965	0.694880618774615	0.5256275	0.818050633911889	0.52769625	0.905155442323278	0.53031125	0.975600458327745	0.53849625	1.12098620808505	0.54774	1.27645784175671	0.55394	1.41472523952231	0.5583775	1.53723245793077	0.56485625	1.65864632898052	0.57287	1.75333986759963	0.5784025
63	1.99028019756609	0.583965	0.683847226532507	0.531665	0.797451929408449	0.5325075	0.882130361422364	0.5319125	0.94943660456192	0.534935	1.04429902260916	0.5401475	1.21562610871167	0.55067375	1.39070872938826	0.5624825	1.54924352386578	0.5725675	1.686274996332	0.57953125	1.7819981393638	0.58237
64	1.99028019756609	0.500695	0.66573874645538	0.53894375	0.775309725329214	0.54170875	0.85540449598691	0.54309625	0.929435719769971	0.54364125	0.993131453877026	0.5408025	1.0680116006253	0.53533875	1.21028457754813	0.5284075	1.33960919098284	0.52115875	1.47025048243754	0.51331	1.59390104023709	0.50668875
65	1.99028019756609	0.666505	0.645666301818157	0.54926	0.740865577084555	0.557205	0.817877190212561	0.56633375	0.973116637923604	0.581525	1.19097846745981	0.59750625	1.35168825589953	0.61350625	1.48449694812947	0.62747375	1.66242587810475	0.63790875	1.82158234370613	0.6456025	1.9113417837164	0.65388875
66	1.99028019756609	0.583365	0.628158347510211	0.56098375	0.71720584216955	0.572745	0.7955982008477	0.5881475	1.00741041816917	0.603335	1.25335241772812	0.60836125	1.47217549453582	0.60572375	1.62224037135222	0.59971375	1.69703758407816	0.592195	1.73669356461785	0.5864075	1.80787888242031	0.5843375
67	1.99028019756609	0.583365	0.600883436407476	0.57278125	0.685702633144751	0.585315	0.803386957814251	0.596555	1.04045321103583	0.600975	1.24916258122982	0.59587375	1.39006255387175	0.58904875	1.50551783478671	0.5847725	1.6061677367068	0.5827925	1.7170794031022	0.5825825	1.82081556195931	0.5836375
68	1.99028019756609	0.583365	0.587571672382021	0.58476875	0.653757965996324	0.59337	0.888011096967252	0.59667375	1.22544987989859	0.59392375	1.48473666290087	0.58774375	1.68721531358434	0.58399125	1.81247499518224	0.5831525	1.8759577527852	0.58262875	1.92500520647446	0.58258125	1.9577277667813	0.5836375
69	1.99028019756609	0.583365	0.562010014323722	0.59572125	0.623839708784615	0.6017975	0.943539187418432	0.5973475	1.25811376666106	0.59019875	1.48455781585631	0.5845875	1.62441530150517	0.58317375	1.69657108736107	0.58310875	1.72026394725823	0.58262875	1.73594537047407	0.58258125	1.73690321059939	0.5836375
70	1.99028019756609	0.583365	0.550439699991361	0.60945125	0.656326323195691	0.6146175	0.922850108980588	0.60861	1.19442147708279	0.5990425	1.37648930894014	0.59030125	1.54771014198641	0.58509625	1.725602515755	0.5833225	1.85998924775647	0.5826325	1.94855099814574	0.58258125	1.97837086193502	0.5836375
71	1.99028019756609	0.666635	0.568091010242124	0.62321375	0.695206644022971	0.63308625	0.857278987905726	0.63302875	1.10686825812347	0.63110375	1.33728754758527	0.63087875	1.54962820978454	0.633385	1.70197740343677	0.6367	1.80626418964356	0.6412575	1.89124029426865	0.64725	1.9428484234361	0.6545675
72	1.99028019756609	0.666635	0.600006107420354	0.63698	0.741006592536399	0.6530025	0.897291396380851	0.660155	1.05980003396115	0.6636975	1.27684495978341	0.665365	1.46385940338361	0.66644125	1.59955827022754	0.66633625	1.68404880669665	0.66620625	1.73180947347567	0.6663375	1.7458333531023	0.66675875
73	1.99028019756609	0.666635	0.621686995235442	0.6479325	0.776012814962039	0.6679425	0.938478309067129	0.6793975	1.12228723309338	0.68628625	1.26618665747964	0.68641125	1.41509625238106	0.68217375	1.58955566391977	0.6753225	1.7428961367549	0.66957	1.86137266961247	0.66688625	1.93629216991772	0.66677625
74	1.99028019756609	0.74903	0.619551079610873	0.65604	0.775635004077429	0.676665	0.93557695252274	0.6899525	1.12090143932053	0.701105	1.31121862100375	0.7124125	1.47109339662596	0.7260875	1.59290822689482	0.73890375	1.68080963229268	0.74692625	1.76936311359597	0.74908875	1.81953703100132	0.7502675
75	1.99028019756609	0.665615	0.594136181944782	0.65962125	0.743557312140199	0.67938875	0.901921828605378	0.68932125	1.06731221354661	0.69498875	1.22060006253708	0.6954575	1.36231938445815	0.69257875	1.44947626173204	0.6871725	1.56249723393934	0.68019375	1.67896749814724	0.67336	1.77502639100602	0.66877375
76	1.99028019756609	0.665615	0.569764154634176	0.66176625	0.674391571335366	0.6776675	0.799558696535435	0.6825875	0.952986865083476	0.6796025	1.16381922742817	0.67306625	1.41560468138502	0.66843875	1.61920965272512	0.6667975	1.74365660554019	0.66652	1.82069003116119	0.66641125	1.86990746694003	0.666625
77	1.99028019756609	0.665615	0.5730801803496	0.66305625	0.66104987916105	0.6785525	0.825019898405769	0.679135	1.03053949387501	0.67234625	1.20331973656348	0.66762375	1.33770458524644	0.66666875	1.42912572666529	0.66663625	1.46376849145083	0.6665175	1.4953317890962	0.66641125	1.52700050299098	0.666625
78	1.99028019756609	0.665615	0.603091741060785	0.6647475	0.69442104104564	0.68274375	0.8889631145278	0.68697625	1.14134719722811	0.6814925	1.38623806478361	0.6741225	1.57979164133345	0.66897	1.72256809310059	0.6669375	1.82409450505061	0.66652	1.90031357827885	0.66641125	1.94472424742353	0.666625
79	1.99028019756609	0.748885	0.627311115382799	0.66442	0.725146573653208	0.690145	0.929745433191316	0.7052375	1.16951440489666	0.71152125	1.37940838728267	0.7135575	1.53138763405571	0.71567	1.6204966943202	0.718205	1.68233960789611	0.72228625	1.73443365478567	0.72745625	1.7602406733863	0.73335875
80	1.99028019756609	0.748885	0.653685484477503	0.66057125	0.757313644999625	0.69326625	0.9559504290245	0.72019125	1.22081202910095	0.737155	1.46217810889715	0.74558375	1.66722878748797	0.7494	1.79897679003167	0.74982875	1.88023402921707	0.7500925	1.94326609654869	0.7501675	1.97170472360171	0.74974625
81	1.99028019756609	0.748885	0.677994147489867	0.65202	0.785505382387503	0.68679125	0.904763053889763	0.71781125	1.13515463524727	0.738045	1.3334260108341	0.7475025	1.49662383153955	0.750085	1.61272791681398	0.74987875	1.67730834347767	0.750095	1.71946650191691	0.7501675	1.72763356253033	0.74974625
82	1.99028019756609	0.748885	0.696514733970277	0.63578125	0.798754677884421	0.66883125	0.928499916117569	0.69616375	1.06806945354748	0.7140675	1.25480733712282	0.72776875	1.46893367149223	0.7390275	1.64255692037498	0.74610125	1.7798533577645	0.74943375	1.89515693901443	0.750135	1.95749226876752	0.74974625
83	1.99028019756609	0.66649	0.705429980276306	0.6143875	0.80848594471217	0.64241125	1.00953401711233	0.6625275	1.22931386112398	0.67111	1.4140908463059	0.67414625	1.61324868466637	0.67554375	1.74543025782603	0.6746875	1.81470934549643	0.6719875	1.87256806513736	0.66891875	1.91476851405066	0.66640875
84	1.99028019756609	0.66649	0.701897480252523	0.588115	0.815575089009545	0.611445	1.05059832757572	0.62712375	1.30690378487239	0.631485	1.50497279344941	0.62967875	1.65833727022175	0.62921875	1.76270358995024	0.62965	1.82715035892781	0.63179125	1.87743533891622	0.63498375	1.91607900404482	0.63791375
85	1.99028019756609	0.58335	0.687986904568329	0.56003125	0.833937804846284	0.579745	1.03551336155938	0.59515	1.25043479530056	0.60299875	1.41178702655685	0.60365	1.54239427451666	0.59876125	1.6409508913097	0.59150875	1.70148445018049	0.58619875	1.7438507215754	0.58442625	1.75818443231957	0.582685
86	1.99028019756609	0.58335	0.661069161554099	0.53080125	0.822798314547359	0.54499625	1.06534677406966	0.5616975	1.32950873603675	0.57436875	1.52897264665277	0.58151	1.6933910661971	0.583665	1.82226253352679	0.58318	1.90508987938997	0.58330875	1.95937253108079	0.584035	1.97897625650758	0.58266875
87	1.99028019756609	0.58335	0.644132113760676	0.49994125	0.816202532101995	0.5089575	1.03029443860613	0.5212725	1.27071331923137	0.53091625	1.43466883612851	0.54134125	1.53387136536423	0.55357	1.59268340894915	0.56610625	1.65283872883533	0.57684	1.73199936776608	0.58276875	1.80595086039726	0.58259375
88	1.99028019756609	0.416665	0.670541766053897	0.468495	0.781828916775069	0.47191125	0.942096929489347	0.47603625	1.12653368421881	0.47596625	1.26074906966721	0.47145	1.44516789933117	0.462775	1.59131966216369	0.45085125	1.69522916908793	0.43981375	1.79086593411313	0.43055	1.87172830204378	0.42209625
89	1.99028019756609	0.416665	0.708095259879954	0.438575	0.808708532032376	0.43741625	0.887574964582166	0.43815125	1.0173865497381	0.43507125	1.11859472265266	0.42921875	1.29080344276795	0.422835	1.45735649290157	0.41824625	1.59246950177784	0.4167225	1.68557848536566	0.41738375	1.72660709638401	0.415905
90	1.99028019756609	0.416665	0.756497951659941	0.4095425	0.853854907968538	0.405615	0.924088521776717	0.40788875	1.02697544164204	0.41158	1.09111068161136	0.41517875	1.24725768487367	0.41643625	1.41054061391988	0.41659875	1.55163874682538	0.41657125	1.66898085385921	0.41738375	1.75060298058336	0.415905
91	1.99028019756609	0.416665	0.805499243562922	0.3834675	0.902014909618944	0.3760975	1.0097807241493	0.37938125	1.15729750919949	0.38845375	1.35615583696996	0.40059	1.55577137905058	0.41088875	1.715915830151	0.41571625	1.81246941660428	0.41652875	1.87957486680047	0.41738375	1.9214382710648	0.415905
92	1.99028019756609	0.33427	0.852571622318706	0.35953125	0.946416761791701	0.34870875	1.06991888265655	0.34833375	1.23005719868994	0.352595	1.39292918520504	0.35902625	1.55006499412705	0.36452	1.6483699228211	0.36808125	1.71731251435804	0.36764625	1.7778201992391	0.3663	1.8179480611145	0.360405
93	1.99028019756609	0.33427	0.920118911044555	0.33737875	1.00920125526406	0.323455	1.10114317358974	0.32030125	1.30500681374569	0.3183575	1.47605515280708	0.31829125	1.62154833038493	0.31991875	1.73685702651993	0.32426875	1.82902962059515	0.32993	1.91689970318762	0.3339125	1.9661746598873	0.3323775
94	1.99028019756609	0.33427	1.00127250384928	0.3178525	1.09250294083106	0.3025625	1.17161834796551	0.29945625	1.37524505461192	0.29918375	1.55477270590676	0.30061875	1.70459582853318	0.30356375	1.8157020483296	0.308015	1.8938982944092	0.31381625	1.95473374455343	0.321595	1.97848326306484	0.32629875
95	1.99028019756609	0.24971	1.06653173176382	0.30176875	1.16984866154983	0.285265	1.26886945768204	0.28263625	1.3950715360931	0.28618125	1.55195772537829	0.28747	1.67960680848685	0.28616625	1.77686965509811	0.283035	1.85528460145249	0.28016125	1.92345756241371	0.27705875	1.96245070905959	0.26998875
96	1.99028019756609	0.24971	1.12769252173405	0.28911375	1.25164226970594	0.26918625	1.33301755493882	0.26581375	1.38802538344045	0.26844	1.45969509971594	0.27038125	1.57733689830375	0.26847375	1.68049727781821	0.2619225	1.75565836998163	0.25586125	1.81737959487803	0.25236125	1.85721310146561	0.24949875
97	1.99028019756609	0.24971	1.17905999048292	0.27863	1.32055389419082	0.25524875	1.3913940704279	0.24516625	1.44530284704998	0.2392125	1.48103637123659	0.23508625	1.5929481688532	0.23277125	1.69880194850798	0.23179	1.78782198050133	0.2367675	1.87978885458793	0.243825	1.94555176610757	0.24735875
98	1.99028019756609	0.16644	1.21525808643687	0.27398	1.37751474868284	0.2455325	1.47909899472432	0.22672875	1.5657369960701	0.209505	1.6355187662151	0.192975	1.73746801423625	0.17938	1.85034054303655	0.17070875	1.91719849891216	0.16696	1.9639856745697	0.16693875	1.98075136328946	0.1662325
99	1.99028019756609	0.16644	1.25059191942331	0.27335875	1.42467337299539	0.24259625	1.54260406176711	0.2182375	1.63382047338195	0.19649875	1.69458008043513	0.17871	1.72579445507779	0.1691	1.79669976741771	0.16621125	1.8725588288983	0.16610875	1.93910529534751	0.166885	1.97081183820635	0.1662325
100	1.99028019756609	0.16644	1.29502716843186	0.2786125	1.47204283114681	0.24950875	1.58929340542099	0.2254025	1.66844310365379	0.20550625	1.70998769890927	0.1899325	1.7448576011163	0.18005125	1.81094737719475	0.1725775	1.85197576818895	0.168025	1.89843893564538	0.16707	1.93543320807398	0.16623375
101	1.99028019756609	0.24958	1.32228174936526	0.28805	1.50094330852827	0.26336125	1.60788575026547	0.24744625	1.67854870459074	0.23628	1.72034264299661	0.227365	1.76434346357848	0.21969125	1.78381494576986	0.21388125	1.79979779045002	0.21233	1.83318974313494	0.21438375	1.86561704066369	0.2158525
102	1.99028019756609	0.331975	1.32951698677435	0.3026925	1.50766232773724	0.28351875	1.61351366464652	0.27784875	1.68381578887589	0.28056875	1.72923319246836	0.28735875	1.82943733260257	0.2980125	1.89828052847492	0.309885	1.93996833972152	0.32062	1.97477653754638	0.3280075	1.98402048400974	0.33219125
103	1.99028019756609	0.331975	1.32210087611148	0.3175375	1.50145097956154	0.30487125	1.61206910560128	0.30514	1.68613945065354	0.3143825	1.71915841345401	0.32462	1.77017349200146	0.33102875	1.87039203149161	0.3325725	1.94048922068505	0.33289875	1.97966774011211	0.3330175	1.98532390778742	0.33331
104	1.99028019756609	0.331975	1.29303017035101	0.33388375	1.47566197598605	0.32336375	1.59733994438648	0.32437875	1.68110432752944	0.330415	1.71928809959318	0.3330875	1.76874586805166	0.33317375	1.80161252473386	0.33273375	1.82373913314719	0.33290125	1.86331530999093	0.3330175	1.9015797801281	0.33331
105	1.99028019756609	0.331975	1.25027505441938	0.34931625	1.42458681355929	0.33884125	1.54853400982163	0.33662625	1.6444257026807	0.336265	1.76098055172857	0.334295	1.86338032890891	0.33322625	1.9285516974027	0.33273375	1.96426409049027	0.33290125	1.98595750567987	0.3330175	1.98602025806939	0.33331
106	1.99028019756609	0.331975	1.1926628691218	0.3652425	1.35494660157424	0.35318625	1.46592614200186	0.34624375	1.56710051703911	0.33992875	1.66962466381534	0.3349225	1.76498650880951	0.333245	1.85421769031758	0.33273375	1.92572771534115	0.33290125	1.97573499826917	0.3330175	1.98525533529092	0.33331
107	1.99028019756609	0.331975	1.12151246851921	0.38169875	1.26295239297858	0.36792	1.35429762885444	0.3573975	1.42531775929969	0.34688375	1.46880125074036	0.3372275	1.50399580843473	0.33346375	1.59978695892674	0.33273875	1.70504103981083	0.33290125	1.80738084200507	0.3330175	1.89224136537734	0.33331
108	1.99028019756609	0.331975	1.03790535542164	0.398115	1.15712090790693	0.38397	1.20939950264692	0.3724825	1.28390119042109	0.3606975	1.35042608258411	0.3475725	1.46418682127839	0.3384125	1.59546771522485	0.33390625	1.71096614122272	0.33298875	1.80771556816477	0.33301875	1.86779523774233	0.33331
109	1.99028019756609	0.331975	0.957616648597648	0.416605	1.03761089043167	0.402895	1.1090460329639	0.39121	1.27738796783448	0.38224875	1.41131714596744	0.373395	1.52660416759739	0.367335	1.61674050607818	0.36262875	1.69472587811162	0.35841875	1.76797855169397	0.352765	1.82185851921416	0.34598625
110	1.99028019756609	0.415245	0.871942506779932	0.4346	0.95055401575374	0.423755	1.06605058772951	0.41379	1.27754551892021	0.4072775	1.45130120939569	0.40347375	1.60346439055637	0.4051425	1.73618119531702	0.40968375	1.84798427431764	0.414635	1.92997788413446	0.4165825	1.96912671842831	0.41642875
111	1.99028019756609	0.415245	0.814173472874929	0.45521625	0.878192616209964	0.445995	1.00200598520133	0.4398925	1.20077512722173	0.43396875	1.36386810351735	0.4261225	1.48451866379734	0.4199925	1.55868906262862	0.41636875	1.61101535404244	0.4164825	1.67106906023763	0.41677375	1.71143967876979	0.41643125
112	1.99028019756609	0.415245	0.792408250120861	0.4749525	0.843103381849055	0.4699375	0.899408811850065	0.46673375	1.05678443840066	0.46475375	1.30181604305025	0.45735	1.52299801697204	0.4485425	1.68946759130385	0.44006	1.8084685754227	0.433995	1.90106577373143	0.42714375	1.95121304057433	0.42084375
113	1.99028019756609	0.49764	0.831480259297385	0.4941525	0.907681654834463	0.49249875	0.950025499513537	0.49252125	1.07493405692985	0.4941875	1.25359710916849	0.493415	1.4052387923788	0.4939975	1.51362338049632	0.49625625	1.57564648147924	0.49915625	1.63324365585498	0.49968375	1.6901188061654	0.4999375
114	1.99028019756609	0.49764	0.857414698590441	0.51261375	0.95270028814997	0.51278875	1.02320552018134	0.51356875	1.15397793876099	0.51347125	1.35791244670127	0.50956375	1.52973319267006	0.50483875	1.68435665489029	0.50078625	1.7956386051461	0.50003	1.88168418068845	0.4997425	1.93549665763991	0.49994
115	1.99028019756609	0.49764	0.881454997788111	0.5290725	0.98526745012441	0.53001625	1.06713181929777	0.5288375	1.16715926076267	0.5235025	1.3388879467944	0.5138475	1.48843781150346	0.5059125	1.58660320860714	0.50099125	1.65608144401566	0.50003875	1.77712673881312	0.4997425	1.8790117230951	0.49994
116	1.99028019756609	0.49764	0.898939443966973	0.542285	1.01827635758016	0.5440575	1.09672987992041	0.5411425	1.17246952572908	0.53246875	1.23332490053364	0.51963	1.35584493967584	0.50874	1.49683257421745	0.50175	1.59010813660055	0.50012	1.67199662062626	0.49974375	1.73986263113275	0.49994
117	1.99028019756609	0.49764	0.90798391486555	0.55421	1.02158651204369	0.55567	1.08785803695735	0.5519525	1.14421678051298	0.54397375	1.29108179675488	0.53164375	1.45920434300318	0.5214075	1.59918936929169	0.513625	1.72333647291775	0.50819875	1.83823245172298	0.5028525	1.91652561129931	0.500455
118	1.99028019756609	0.58078	0.890065583412095	0.56315875	1.00355096179081	0.56606625	1.05946252612482	0.56291375	1.10127244267775	0.5572525	1.24008972765289	0.548925	1.39336224210707	0.54232125	1.54023529185954	0.54147	1.69707695079706	0.54952625	1.82817450741677	0.56134625	1.91202573355911	0.57410875
119	1.99028019756609	0.49756	0.857247406460384	0.570405	0.968947943904976	0.57431875	1.01981872169735	0.57263125	1.05608525787126	0.56968375	1.1745089358727	0.56351	1.29025022256839	0.55737375	1.40329710801886	0.5500475	1.58780988520058	0.54152125	1.76650869676197	0.52969375	1.88906200603964	0.52017125
120	1.99028019756609	0.58212	0.811478886484048	0.57551875	0.91211180433468	0.57986375	0.967213688879825	0.58003875	1.00085725576308	0.57901375	1.01490024172955	0.57430875	1.15650559077665	0.57058875	1.28565259996256	0.57133375	1.38917647184291	0.5764175	1.50383328359297	0.58094625	1.61272070273658	0.58315
121	1.99028019756609	0.58212	0.777210532391023	0.57756	0.885100034928739	0.5824025	0.945976757529622	0.584885	0.98621898741123	0.58436625	1.06693682055124	0.5815075	1.14295214322767	0.580515	1.26292673583029	0.58236375	1.39635444387831	0.58357625	1.53960323196117	0.5832375	1.67747042171679	0.583435
122	1.99028019756609	0.58212	0.726747385314052	0.57797625	0.845922858951893	0.5828275	0.924606526879653	0.5844075	0.979988345512523	0.585325	1.07881351562312	0.58461375	1.15623845868843	0.5834525	1.24108377043852	0.583395	1.33104880329142	0.58364125	1.4399868094734	0.5832375	1.5336617019973	0.583435
123	1.99028019756609	0.58212	0.659567240288899	0.57759	0.780728295760184	0.58020125	0.880380630179034	0.57996875	1.01265532291191	0.579375	1.14275088055609	0.5794625	1.232848194557	0.58123375	1.33763402990007	0.58312375	1.45067719130949	0.5836375	1.57906418594166	0.5832375	1.69097273859291	0.583435
124	1.99028019756609	0.58212	0.587595433593971	0.57409	0.700716720114657	0.57495125	0.827879498981265	0.57026125	1.06058053697945	0.56441625	1.21040294780839	0.5599375	1.32835022992743	0.560845	1.49733584780719	0.566855	1.63955301759816	0.57393625	1.74242517265533	0.57956625	1.7931193368171	0.5826725
125	1.99028019756609	0.499725	0.498089847294778	0.56979875	0.601359527344141	0.56952375	0.778663553626508	0.5609525	1.00966350572902	0.5476125	1.28328143821242	0.5334525	1.54694984130416	0.52138375	1.74624293661184	0.5133725	1.87687569666769	0.506905	1.95705683030978	0.50227625	1.98158746375751	0.5001425
126	1.99028019756609	0.499725	0.398750388749678	0.5649225	0.500154012746338	0.56334375	0.671340476517333	0.55315875	0.985978381408016	0.53751125	1.31748838470283	0.52110375	1.58796170545803	0.50869	1.7902780628391	0.50203375	1.91064222436147	0.50039625	1.97229912280948	0.50027125	1.98458389247678	0.49992625
127	1.99028019756609	0.499725	0.370849704184198	0.55970125	0.493232262234925	0.55811	0.66144698238522	0.5488275	0.999795874765318	0.53603	1.31346632475833	0.52642875	1.5494858352956	0.51781	1.69465316743822	0.5111325	1.79234594840937	0.5050375	1.88080510563811	0.50143875	1.94050120139897	0.49999875
128	1.99028019756609	0.499725	0.365781041313345	0.5542125	0.541192043710644	0.55326125	0.788110767368676	0.54778625	1.05707693566496	0.540725	1.37428545190495	0.53725625	1.62704098940159	0.5350575	1.78433845287232	0.53189875	1.87123852000468	0.52866875	1.93059449631766	0.52382125	1.96320582831144	0.51710875
129	1.99028019756609	0.582995	0.418903253850722	0.54770875	0.592865862280996	0.5492475	0.867815704618398	0.54835625	1.1464881297083	0.548535	1.35014924826218	0.54999	1.50532740201988	0.55248625	1.66169565311785	0.5565625	1.78023304771127	0.56226875	1.8768194273863	0.56947875	1.93756483019152	0.5751625
130	1.99028019756609	0.582995	0.478286842628165	0.54090375	0.628359525243383	0.544225	0.896609448370953	0.54867625	1.19028542219506	0.55519125	1.45705423893612	0.56061375	1.63070993685054	0.56660375	1.72978663961413	0.5729125	1.79430411982838	0.5796575	1.85247165793413	0.58318	1.89351478912126	0.58299375
131	1.99028019756609	0.582995	0.51805769721599	0.53257375	0.650045174814001	0.53711875	0.905114986477535	0.54661375	1.27283101881431	0.558775	1.5730985972489	0.56817	1.79000136393195	0.57515125	1.91897541639969	0.58011125	1.97138748535783	0.58332625	1.98895314509343	0.5840175	1.98616453807003	0.5830475
132	1.99028019756609	0.582995	0.541931097903385	0.5232175	0.674796305738075	0.5283975	0.874034745875816	0.53921875	1.18822137892886	0.5557275	1.44386562366563	0.57090875	1.63793281170696	0.5792725	1.77181379590674	0.58228875	1.86156632557812	0.58372625	1.93324577607804	0.584025	1.96891142986683	0.5830475
133	1.99028019756609	0.582995	0.555987075710363	0.51369375	0.677793625329015	0.5161325	0.804210123841161	0.52536125	1.03196768301438	0.541745	1.26488760143231	0.55968	1.45325383808483	0.57301625	1.57325634619728	0.58008875	1.65175035788	0.583365	1.73168385812309	0.584015	1.80334630882422	0.5830475
134	1.99028019756609	0.499775	0.549008869967896	0.5036225	0.676275937897199	0.50332375	0.788955575497502	0.5084375	1.01138326070436	0.51694875	1.31899772611283	0.52709	1.57725962780001	0.5356125	1.76644229879742	0.53975875	1.89389757881583	0.5412275	1.96547986107553	0.54092125	1.98335566183622	0.5395675
135	1.99028019756609	0.499775	0.548900331363697	0.49264375	0.683438798876241	0.48982625	0.877745876526592	0.49004375	1.12874932684052	0.48927625	1.33903500279844	0.48743625	1.46878758711105	0.486135	1.53839757916092	0.487535	1.58153860274856	0.49322625	1.63399233876475	0.4978725	1.67950438572982	0.49951625
136	1.99028019756609	0.416635	0.542058217513532	0.4834875	0.750726419974073	0.4779525	0.942515704163265	0.4753025	1.21016191139995	0.47052375	1.48728971304108	0.4630325	1.69074792933938	0.45461375	1.8185876016406	0.448315	1.90560097546251	0.44387375	1.96499183422753	0.43809625	1.98275930710329	0.43049375
137	1.99028019756609	0.416635	0.571580194767298	0.47469625	0.798683048268735	0.46804375	0.998367440973257	0.46511625	1.21981287076665	0.463015	1.47542385936791	0.4590975	1.67205060765341	0.4489325	1.796117546191	0.43617375	1.86879577820246	0.42629625	1.9246432727663	0.4201075	1.95961001239869	0.416725
138	1.99028019756609	0.501195	0.590500482496725	0.46885	0.801971394365264	0.46190625	1.00688028020881	0.46017625	1.24852596390659	0.462725	1.48118880901902	0.46836625	1.68658197581194	0.471515	1.83680761873103	0.4754425	1.92372543651029	0.48121	1.97238314559273	0.4885975	1.98381820990002	0.4932625
139	1.99028019756609	0.501195	0.603810976490102	0.464935	0.793994253458765	0.4575225	0.955213665511985	0.45718875	1.09884883664868	0.4625325	1.22408814376201	0.4746925	1.32950952153872	0.487225	1.42568047736099	0.49690625	1.51779017141447	0.50038375	1.60789548051118	0.50118625	1.67514421486772	0.499405
140	1.99028019756609	0.501195	0.675462585823346	0.4636675	0.839853217325957	0.45601375	0.972455303199795	0.45492375	1.09641253790962	0.45821625	1.20247657782913	0.46724625	1.33159106910092	0.47551625	1.43290611324693	0.48278875	1.50524639733661	0.48989625	1.57537677985061	0.4966125	1.63313972430697	0.4984
141	1.99028019756609	0.4188	0.742743568013941	0.465225	0.920664460164922	0.4576375	1.07999549529769	0.45448125	1.22731635783037	0.45170875	1.39437652711599	0.45161375	1.55803111594994	0.44869625	1.67563674152037	0.44478875	1.76115262592831	0.44018625	1.85093176927012	0.434635	1.91618516354109	0.42568625
142	1.99028019756609	0.4188	0.807274139506239	0.467915	0.979131629448262	0.46180375	1.1531983242033	0.45665	1.29919932217771	0.4489575	1.39345350594882	0.4404525	1.56885757559382	0.42965625	1.71782285736082	0.42189125	1.83022313176111	0.41835125	1.91467494601945	0.41827875	1.9555297385724	0.41589875
143	1.99028019756609	0.4188	0.867849240751609	0.473835	1.0187703654022	0.46938625	1.19764558705085	0.46396375	1.39939198187922	0.45374	1.52566499994297	0.445895	1.60551273002369	0.43555	1.74459160543782	0.4271375	1.86572019614634	0.42135	1.95193647269675	0.41898625	1.98023720208835	0.4159275
144	1.99028019756609	0.502215	0.913912802629238	0.48199125	1.04333290951855	0.48104625	1.23257999586251	0.47714625	1.45382219164135	0.46990125	1.60905062359562	0.46734375	1.69779488262565	0.46772875	1.72564233675639	0.4717875	1.75399775416288	0.476685	1.80436038812488	0.48332875	1.84702523098443	0.48855125
145	1.99028019756609	0.502215	0.947220535042335	0.49126875	1.1199763588417	0.49596875	1.23714765228972	0.49752875	1.40833396095274	0.4963225	1.5437258423205	0.4977325	1.63424841032077	0.49893625	1.68932624601643	0.49981125	1.73397285542707	0.5003875	1.77410088983707	0.50111875	1.79307402087643	0.49953875
146	1.99028019756609	0.585435	0.976170398381626	0.5018475	1.15318183871152	0.512045	1.25777578111272	0.52209	1.31803964405252	0.5291875	1.4077672359691	0.538595	1.53867814755595	0.5426025	1.63170620018162	0.5437375	1.70383462879266	0.54470375	1.77781843089625	0.54684125	1.83569629022273	0.5467225
147	1.99028019756609	0.585435	0.983406860489208	0.5115175	1.1843918049309	0.5274025	1.31173317631316	0.543155	1.42251891290632	0.557025	1.5897266139785	0.5710725	1.74931089601492	0.5791025	1.87112983021528	0.58251375	1.94238689515946	0.58349	1.98132346951528	0.58456	1.98567753702282	0.582655
148	1.99028019756609	0.585435	0.986735461756742	0.518665	1.17888915546869	0.53774125	1.39729715067428	0.55655	1.54903512543806	0.56928125	1.67005368584993	0.579555	1.79801851004726	0.583025	1.88803965556779	0.58333375	1.93933139880976	0.58353625	1.97484216733233	0.58456125	1.98421553145682	0.582655
149	1.99028019756609	0.585435	0.961624328296676	0.5237425	1.20704979080652	0.54158375	1.43684866515921	0.55998	1.61124548546424	0.57088	1.71691566149924	0.57885125	1.7657504786813	0.5825575	1.78341056954014	0.5832975	1.80007683991936	0.58353625	1.83343478337269	0.58456125	1.86648670469035	0.582655
150	1.99028019756609	0.585435	0.928641613732265	0.52587	1.22632632086188	0.54108125	1.4557422024698	0.55687125	1.6465815522254	0.56778375	1.78854016897311	0.57645375	1.88613437076639	0.5815375	1.94709865214474	0.5831475	1.97500866280569	0.58353625	1.98909753545288	0.58456125	1.98617535844514	0.582655
151	1.99028019756609	0.585435	0.908649036408699	0.52588125	1.20959941583791	0.53531625	1.44510588655022	0.5488675	1.60843561162658	0.561295	1.72282335347919	0.57228125	1.8247309697363	0.57912375	1.89431158741492	0.58251625	1.93570529541811	0.58349875	1.97303288780531	0.58456125	1.98346050922061	0.582655
152	1.99028019756609	0.585435	0.857862757637413	0.52442125	1.13826166010064	0.52843	1.37458815100222	0.53711	1.56307274404919	0.54981625	1.6744110701329	0.56370625	1.72118425469605	0.57353	1.72718989754258	0.5797325	1.7227129775415	0.58288	1.7345380705155	0.58453	1.74820910734078	0.582655
153	1.99028019756609	0.585435	0.776878690371774	0.52385875	1.02529034527829	0.52016125	1.25869250430273	0.5221775	1.48559664014589	0.53197875	1.7391500738914	0.54557875	1.89126088171611	0.5586	1.95832606959063	0.56996125	1.97958495199576	0.5779125	1.98985171500021	0.5832125	1.98618978550375	0.582535
154	1.99028019756609	0.585435	0.656755362433741	0.52437875	0.877295096876945	0.51597	1.12064990891975	0.50936125	1.48546785547502	0.50865125	1.76373127024733	0.5150075	1.9284058961454	0.5219625	1.98321659095643	0.52991625	1.98596238513754	0.5410475	1.99018357356602	0.55477375	1.98618978550375	0.56576875
155	1.99028019756609	0.417605	0.567436825245572	0.52838375	0.777578319158609	0.5160075	1.09084889179911	0.5038525	1.38072512437505	0.4915575	1.63345579264294	0.480925	1.81202263152882	0.4707425	1.92139355296762	0.45995	1.9689584860479	0.4482175	1.98820571978739	0.43726	1.98614650371474	0.42743625
156	1.99028019756609	0.417605	0.44092870947672	0.532935	0.716794367942687	0.5235475	1.02854226084192	0.51093375	1.27414352394221	0.4981025	1.43550588339757	0.48236	1.55469179497769	0.46235	1.64178845242951	0.4412075	1.71751108609815	0.42589	1.76931271837505	0.41889125	1.79205527698768	0.41657875
157	1.99028019756609	0.58424	0.374579786828967	0.54028625	0.646072394027809	0.53462	0.907780035948882	0.5272675	1.1196687557473	0.52660375	1.27257329885864	0.529395	1.38667898889339	0.5388075	1.46635924727564	0.55073375	1.52203611939736	0.563315	1.58456953561864	0.57289	1.65318790652099	0.57899625
158	1.99028019756609	0.58424	0.339464468413842	0.54515875	0.53616343925239	0.54391625	0.73746285688232	0.54189375	0.925534805024476	0.5454	1.14522341845732	0.5528175	1.33324889915403	0.560455	1.48342943671005	0.5670375	1.58899490525209	0.57401875	1.67434652888825	0.58026	1.72765049598196	0.58272625
159	1.99028019756609	0.58424	0.404544979228871	0.54975625	0.492083917204442	0.54919375	0.724207406134285	0.54625	0.966873780359297	0.54439125	1.18445416744979	0.54316	1.36925620081033	0.54259875	1.53703553036775	0.54241625	1.66515726014551	0.5431	1.76022092028756	0.54457	1.83732891794733	0.5453
160	1.99028019756609	0.5011	0.479520059053345	0.54928875	0.635056439883902	0.548835	0.842258357563428	0.5421225	1.02403651092992	0.5345925	1.15074490923664	0.52928	1.30360699107386	0.523985	1.42452559387145	0.51751375	1.51316165532874	0.5105575	1.61921856862018	0.50502625	1.75040400824736	0.5007425
161	1.99028019756609	0.5011	0.553389770699194	0.54573125	0.71529586388083	0.54401625	0.971282403826656	0.53412625	1.17588861630488	0.52441125	1.30071130040788	0.5172375	1.36243422267875	0.5110475	1.42333879681316	0.5042425	1.47764606861187	0.50042625	1.52279476677648	0.50024875	1.58227965807883	0.49968125
162	1.99028019756609	0.5011	0.626976742910557	0.53715	0.751894047167857	0.53588125	1.02714127816645	0.52615875	1.26315024168286	0.51651375	1.39783315369315	0.50939875	1.50113181279629	0.503975	1.63837799459266	0.5003675	1.76309863076209	0.4994425	1.86775067633377	0.500205	1.92594248633351	0.49968125
163	1.99028019756609	0.5011	0.687131323607046	0.52326	0.811106918656241	0.52356625	1.0101495165988	0.51765	1.25095481007512	0.51041625	1.42235240635452	0.5044625	1.54144869483934	0.5012675	1.64938976619824	0.499715	1.72378191526407	0.4994125	1.78962247061068	0.500205	1.83176765091168	0.49968125
164	1.99028019756609	0.5011	0.75048642659742	0.5048275	0.883304531636181	0.50613125	0.992485320757111	0.50582875	1.18491321726669	0.5037825	1.38500719921591	0.50158875	1.54628017758615	0.5004225	1.68834650104259	0.4996625	1.80076493238483	0.4994125	1.89744168153781	0.500205	1.95071409999648	0.49968125
165	1.99028019756609	0.5011	0.81343340781754	0.48106875	0.947660010233278	0.48070375	1.08360450538014	0.48285875	1.29411450579645	0.48807125	1.44819439298542	0.49413125	1.56697790194422	0.49861625	1.65396722097301	0.499525	1.71309273044501	0.4994125	1.79727693834927	0.500205	1.85076605872694	0.49968125
166	1.99028019756609	0.5011	0.872845054215713	0.45202125	1.00852516609653	0.44680375	1.15550540925739	0.4453825	1.38460797375734	0.4478	1.5930016768196	0.45454375	1.7525533578828	0.462985	1.8726892914975	0.4681225	1.94440439796961	0.47256375	1.98253505682411	0.47870125	1.98572083093438	0.48500125
167	1.99028019756609	0.334465	0.932984439327026	0.4213025	1.0719906717217	0.4086175	1.1942996914841	0.39840625	1.4196998969476	0.3897225	1.60038451546747	0.38239125	1.7032246297991	0.37598625	1.7331904785962	0.3709625	1.73297030756204	0.36766	1.74235395908485	0.36534375	1.74394943200501	0.36107625
168	1.99028019756609	0.334465	0.996041413039856	0.38937875	1.13042646446818	0.3709175	1.23350359923588	0.356625	1.39580158731845	0.345615	1.55825354830693	0.3391175	1.72781538581403	0.3353825	1.85587073281718	0.33351625	1.93536166636462	0.33320875	1.97903543061106	0.3338675	1.9851939818644	0.3329225
169	1.99028019756609	0.334465	1.06151191953659	0.3600475	1.19153023920995	0.339455	1.28142867731772	0.32740125	1.35016219342764	0.3239525	1.4191965403604	0.32807125	1.51446919394441	0.33224	1.60513892533084	0.3332225	1.67963684679746	0.33320625	1.76918958299201	0.3338675	1.85161326679356	0.3329225
170	1.99028019756609	0.334465	1.1435450456649	0.33299	1.26078324482736	0.31413125	1.33419199221037	0.30624375	1.38513837246504	0.3084175	1.47900223940843	0.31554	1.54694308379284	0.32326	1.59567304570015	0.32899625	1.65633716970883	0.33231125	1.76941239789994	0.3338375	1.85036173657135	0.3329225
171	1.99028019756609	0.334465	1.24799729030842	0.307655	1.35840026134651	0.2907075	1.41123838928272	0.28604125	1.46003582629942	0.2892875	1.60566838341078	0.29375125	1.76701133165519	0.2963425	1.88497095020404	0.29809	1.94744949011608	0.3002925	1.9815593516741	0.3045875	1.98544660341059	0.30885625
172	1.99028019756609	0.249905	1.34309154951999	0.28148625	1.47538272046242	0.26616	1.54526780545412	0.26275375	1.60020699209117	0.26401125	1.65407722789621	0.26594	1.7025015071516	0.26428875	1.74843403858215	0.25830125	1.76596325124093	0.25305	1.78697522301026	0.250625	1.8063932250206	0.24990375
173	1.99028019756609	0.249905	1.43202852410239	0.252775	1.57768003926936	0.2371925	1.65619714439679	0.234295	1.71347820939428	0.23453	1.76149628987748	0.23417375	1.81126207561217	0.23571625	1.85432815105104	0.23999875	1.89042100679593	0.24571375	1.93685072272735	0.24926375	1.96586758108957	0.24985
174	1.99028019756609	0.166635	1.50853879244727	0.2218575	1.67657792902264	0.20009125	1.78314167124767	0.19545625	1.86285639885277	0.1974125	1.92203439155287	0.19681375	1.96709600767792	0.19406125	1.98644546221419	0.18883125	1.98592991704954	0.18188375	1.99018357356602	0.17513125	1.98618978550375	0.17004
175	1.99028019756609	0.166635	1.58512673578567	0.187055	1.76627070075544	0.15682625	1.87322177021788	0.1428125	1.94336237945377	0.14024	1.97803989975724	0.14305125	1.99213579704217	0.1489725	1.9916305701215	0.1554225	1.98620405691922	0.16151375	1.99018357356602	0.1653	1.98618978550375	0.1666825
176	1.99028019756609	1e-06	1.64683969696757	0.15239375	1.83006644287581	0.10929625	1.92772089315785	0.08365625	1.97664213354832	0.06627375	1.98918122298232	0.0530325	1.99328682714632	0.041905	1.99165942434693	0.03206	1.98620405691922	0.022785	1.99018357356602	0.015535	1.98618978550375	0.0086225
177	1.99028019756609	1e-06	1.69184928586223	0.1216625	1.87511269013965	0.0695825	1.95781306622718	0.0361925	1.98742587896801	0.016465	1.99051284137335	0.0052425	1.99330846782441	0.00087	1.99165942434693	3.125e-05	1.98620405691922	0	1.99018357356602	0	1.98618978550375	0
178	1.99028019756609	1e-06	1.72544169628341	0.09803625	1.9026783208797	0.04195125	1.97249381488562	0.01241125	1.99035557106362	0.00213875	1.99063186953949	9.25e-05	1.99330846782441	0	1.99165942434693	0	1.98620405691922	0	1.99018357356602	0	1.98618978550375	0
179	1.99028019756609	1e-06	1.74314750107087	0.08412625	1.91914790983245	0.0272825	1.97857067521296	0.004175	1.99096893623287	0.0001725	1.99063908305076	0	1.99330846782441	0	1.99165942434693	0	1.98620405691922	0	1.99018357356602	0	1.98618978550375	0
180	1.99028019756609	1e-06	1.74972281603633	0.07913875	1.92395051412785	0.02295375	1.98042391341158	0.0024275	1.99106993617624	3.5e-05	1.99063908305076	0	1.99330846782441	0	1.99165942434693	0	1.98620405691922	0	1.99018357356602	0	1.98618978550375	0
181	1.99028019756609	1e-06	1.74336946006026	0.0838675	1.91906854364805	0.0274175	1.97904962595851	0.00396125	1.99099057986899	0.00016625	1.99063908305076	1.25e-06	1.99330846782441	0	1.99165942434693	0	1.98620405691922	0	1.99018357356602	0	1.98618978550375	0
182	1.99028019756609	1e-06	1.72451261213474	0.09887125	1.90552848968798	0.0419275	1.97266875310408	0.0128775	1.99031948615054	0.00220875	1.99063547629513	0.000115	1.99330846782441	0	1.99165942434693	0	1.98620405691922	0	1.99018357356602	0	1.98618978550375	0
183	1.99028019756609	1e-06	1.69550517038824	0.12358125	1.87665192061152	0.07152375	1.95802659394461	0.0386675	1.98770068201321	0.01811875	1.99058858782263	0.00626875	1.99330846782441	0.0012	1.99165942434693	6.25e-05	1.98620405691922	1.25e-06	1.99018357356602	0	1.98618978550375	0
184	1.99028019756609	1e-06	1.6486544575845	0.15753375	1.83239860064544	0.115335	1.93075517590343	0.09032375	1.9773779011486	0.0741075	1.98939421914787	0.061465	1.99329764752143	0.05246	1.99165942434693	0.04522125	1.98620405691922	0.04055875	1.99018357356602	0.03907875	1.98618978550375	0.0380075
185	1.99028019756609	0.166635	1.59358465586684	0.19547875	1.77370580372718	0.16542625	1.87866616888615	0.15498125	1.94645015271486	0.154905	1.97857473150516	0.15963875	1.99201667310223	0.1625975	1.99163778356064	0.1633325	1.98620405691922	0.16411625	1.99018357356602	0.16577625	1.98618978550375	0.1667025
186	1.99028019756609	0.249905	1.52044073407262	0.2324475	1.69064144303957	0.21357	1.7992898726955	0.21113625	1.8730271854683	0.21613375	1.92668293632563	0.22296375	1.9682450974423	0.23088	1.98634774442336	0.2371475	1.98594073951703	0.243925	1.99018357356602	0.24850375	1.98618978550375	0.24972625
187	1.99028019756609	0.249905	1.43979598087078	0.26665625	1.59123737579589	0.25179375	1.67998423264579	0.24934	1.7429198096097	0.2499875	1.78590718500898	0.250445	1.82332434836849	0.25062625	1.85681783408894	0.2496275	1.89111934353876	0.24978375	1.93692521020574	0.25009375	1.96561881543239	0.24988
188	1.99028019756609	0.249905	1.35986904125204	0.29694125	1.50505170677685	0.2808425	1.58632365055769	0.27447875	1.64456834535295	0.26906	1.6890305259863	0.26311875	1.7212069320793	0.25708	1.79154786090034	0.251615	1.86947285742862	0.25000625	1.93958755294977	0.25009625	1.97267352293861	0.24988
189	1.99028019756609	0.249905	1.27789708507485	0.32556	1.40765128774335	0.30620375	1.49277079189356	0.2936175	1.56257553574263	0.28539125	1.62188146422568	0.28005125	1.67766037964051	0.27553125	1.78219752076614	0.268875	1.87293734586661	0.26239875	1.94462166445212	0.2560125	1.97504166389694	0.251475
190	1.99028019756609	0.334465	1.18733227392488	0.355745	1.3128074242118	0.33353625	1.39253622451318	0.31617125	1.45975936336643	0.305135	1.52939243851093	0.30184375	1.5946909267807	0.303705	1.65990302880162	0.30752	1.72402022126835	0.312945	1.79813118263699	0.32068125	1.85707072995524	0.32637625
191	1.99028019756609	0.334465	1.09541402567949	0.38849625	1.2081434134377	0.367955	1.28371572486014	0.3497975	1.43194384488347	0.33853375	1.53799343456257	0.3316625	1.64351167900935	0.32946625	1.75094959869492	0.33046125	1.81047058151028	0.33261	1.85819828014869	0.3338325	1.89362905791191	0.3329225
192	1.99028019756609	0.41788	1.0084688507908	0.4271525	1.10046532145796	0.412115	1.21167209102769	0.3998625	1.381408307956	0.39566	1.52657159094026	0.39688	1.69796229630457	0.40006625	1.84138214282798	0.40263	1.93118613744506	0.40739125	1.97843921520948	0.41332375	1.98527337585172	0.41598
193	1.99028019756609	0.41788	0.919936404559112	0.46617125	0.993215911519614	0.46026375	1.13059738000898	0.4561025	1.30952701961067	0.45440625	1.45450735240568	0.45218375	1.54606410379488	0.44518625	1.60367202739396	0.4363725	1.6557701013968	0.42793875	1.7065371536094	0.4221325	1.73596684800492	0.4178925
194	1.99028019756609	0.583495	0.835393646353903	0.505755	0.900605518777734	0.50801	1.04277707410878	0.511615	1.22068417531792	0.51389125	1.37587985711067	0.51530625	1.50744902995056	0.51852125	1.61511765223029	0.52468125	1.69270588634588	0.53420875	1.74637751096589	0.5462725	1.76042195649854	0.55979875
195	1.99028019756609	0.583495	0.759687052787332	0.54057375	0.857781008011636	0.552875	0.943129806190854	0.56573375	1.06972259591533	0.57811875	1.1911670225605	0.588355	1.33182867408799	0.59518	1.52230208001688	0.5961875	1.66472507119335	0.59202875	1.76690940331694	0.587135	1.83567666909402	0.58398125
196	1.99028019756609	0.666765	0.69382181145396	0.5691725	0.833339622929143	0.59035625	0.9269984960548	0.61126375	1.06905312344526	0.6295125	1.24347801714379	0.64590125	1.42243656811031	0.65840625	1.63463133972952	0.6639375	1.8002034498724	0.6661575	1.90586112036231	0.66692375	1.95400746667169	0.66631125
197	1.99028019756609	0.666765	0.666241698606351	0.58810375	0.817499837231335	0.61421125	0.917751651227732	0.63824375	1.02646732920614	0.6548375	1.1773786833355	0.6639225	1.29801690905383	0.66691375	1.39814664924034	0.666515	1.49985626257414	0.66645375	1.60645567712792	0.66693	1.69671445993919	0.66631125
198	1.99028019756609	0.666765	0.65846448331526	0.59690125	0.843542493061046	0.62188375	0.98826715292248	0.64304	1.09326214634982	0.65638625	1.15782622543526	0.66400875	1.2108267779248	0.666895	1.32830591600919	0.66651375	1.48095547824866	0.66645375	1.61485387009824	0.66693	1.70163945194865	0.66631125
199	1.99028019756609	0.666765	0.669772004316936	0.5955275	0.881816578561	0.61489875	1.05577081959925	0.62638125	1.20348768572632	0.63122625	1.30019105967668	0.63551	1.34321702837543	0.64103125	1.39081680462497	0.64611	1.47185748246417	0.65289375	1.53797257453152	0.66011125	1.58639086417027	0.66425125
200	1.99028019756609	0.58335	0.670251095490236	0.5865225	0.89881992030029	0.59846125	1.10197875144897	0.60139375	1.28011836895702	0.59618125	1.41918817527998	0.590445	1.51461439950209	0.58610125	1.62135566519324	0.58347625	1.73794972806261	0.5833125	1.85316983385498	0.584035	1.92703285050599	0.58266875
201	1.99028019756609	0.58335	0.667984815600617	0.57240625	0.90291992816634	0.5793425	1.1146646217997	0.58272625	1.31610101102985	0.582525	1.47862356836513	0.58307375	1.60379006017659	0.5836875	1.70727153198136	0.583185	1.81534247698282	0.58330125	1.90543283591768	0.584035	1.95423995585277	0.58266875
202	1.99028019756609	0.58335	0.655550782278347	0.55464125	0.897000181596107	0.55859875	1.10696057042604	0.564945	1.30110551002721	0.57339375	1.45661747625506	0.5807025	1.57095695504917	0.58342875	1.65009825684497	0.5831825	1.70773275528381	0.58330125	1.75967582978278	0.584035	1.78591944473554	0.58266875
203	1.99028019756609	0.58335	0.652743710447896	0.53332375	0.911964523183851	0.531955	1.14547083142323	0.53465875	1.30878916507171	0.5433875	1.44823786885386	0.55627875	1.53551022162457	0.56842875	1.59541170244309	0.5762225	1.65897268799037	0.58125375	1.73820651973899	0.58380625	1.80056690281297	0.58266375
204	1.99028019756609	0.41686	0.654921907604304	0.50866	0.922326689923628	0.498955	1.16752839478686	0.491085	1.39796129738129	0.4851625	1.54032527200762	0.48020875	1.62657111229349	0.47387875	1.68278623652234	0.4655825	1.7380937931607	0.45751125	1.77566609603965	0.45162375	1.79338718714323	0.44646375
205	1.99028019756609	0.41686	0.636632273941866	0.48313125	0.895260636007078	0.46463125	1.16831413464134	0.44622375	1.44449857767589	0.43350125	1.67968687874315	0.4238125	1.8362788486969	0.4183725	1.9280164419837	0.41700875	1.96915561912905	0.41667	1.98824544776865	0.41683625	1.98613568315928	0.41643125
206	1.99028019756609	0.41686	0.601558328946349	0.45821	0.865208493113506	0.43255375	1.16040573591008	0.41019375	1.51801425690761	0.39926125	1.78416354414217	0.40262125	1.93477532877915	0.40956	1.98427555749426	0.414615	1.98604174454728	0.41639625	1.99018357356602	0.41682875	1.98618978550375	0.41643125
207	1.99028019756609	0.333445	0.616121376003295	0.43770875	0.902889562540564	0.40786375	1.20241576337056	0.38099875	1.51964515470735	0.36253625	1.7724725469076	0.3530375	1.91689116225671	0.34573625	1.97235376431375	0.33942375	1.98369880410425	0.33512125	1.99011865073823	0.334065	1.98618978550375	0.33279
208	1.99028019756609	0.333445	0.637201635994981	0.420925	0.940374938093623	0.39381	1.24210271820221	0.369605	1.48873718807607	0.3497075	1.64647091556169	0.33843875	1.76057198095468	0.3341975	1.81936022522745	0.333625	1.85496907674289	0.3335175	1.90058218486997	0.33394125	1.93837406399789	0.33278875
209	1.99028019756609	0.333445	0.650890567675811	0.41053375	0.953393167728712	0.390395	1.24642680247541	0.37692875	1.46956244807229	0.36309125	1.61322107888656	0.35328125	1.69250891884558	0.34539125	1.72353573320141	0.33908	1.74327820513116	0.3348875	1.80237281571349	0.3340725	1.84615107805374	0.33279
210	1.99028019756609	0.41584	0.662641526290783	0.40427875	0.96060094178187	0.39173625	1.25790387656347	0.38962125	1.48451014192897	0.38636875	1.6383071447575	0.38388375	1.7508642924862	0.38309125	1.83757686806994	0.3860825	1.90391376979192	0.38960625	1.95651423722922	0.3953225	1.97772522325074	0.40071125
211	1.99028019756609	0.41584	0.688636110436124	0.39890625	0.928506222481642	0.38967375	1.20485010883117	0.39390375	1.42017975651536	0.40103125	1.55193880584185	0.40790125	1.6567576688073	0.41307375	1.73659315702528	0.41635	1.7877681048634	0.41691125	1.83172178565948	0.4169075	1.86557367229716	0.4162975
212	1.99028019756609	0.33257	0.728024835376672	0.3944675	0.891736466704888	0.38494375	1.12930673636608	0.38477	1.30523657543862	0.38599	1.42426071832609	0.3859875	1.58691037135878	0.381395	1.7599486056576	0.37562875	1.8825721047953	0.37144625	1.95962297043252	0.3693	1.9823434625214	0.36662875
213	1.99028019756609	0.33257	0.749190757164416	0.39364	0.880203492121585	0.38168875	1.01879876072826	0.37497375	1.16918245870813	0.36578	1.29050214647049	0.35782125	1.45695667558194	0.35082875	1.61525560203005	0.34707125	1.73599014817265	0.3402725	1.83971010568359	0.3352125	1.91205977452849	0.33342625
214	1.99028019756609	0.415985	0.753790072341293	0.39712625	0.875225413604144	0.385345	0.938468061438475	0.37982625	1.01144606338547	0.375885	1.11432361163413	0.37523375	1.21481627339803	0.3758475	1.29633824926953	0.37715	1.37969624731332	0.37718125	1.47069381820473	0.37766375	1.54643908208744	0.379735
215	1.99028019756609	0.417325	0.760465095512769	0.40163625	0.868525489615414	0.393075	0.946319496170486	0.39082	1.0434182812238	0.39045375	1.19343851262753	0.3916175	1.34519328828342	0.3917425	1.47345223934158	0.394325	1.58852075095066	0.39816125	1.69925297701372	0.404405	1.77390586165835	0.4112725
216	1.99028019756609	0.417325	0.758145519817683	0.409225	0.869245635604816	0.3997975	1.00224795273412	0.3964975	1.17026647391875	0.3933725	1.40370506390101	0.395285	1.59897434756782	0.400925	1.74076321292182	0.4093175	1.83783418749024	0.4137925	1.90909622587577	0.4158625	1.94766484925487	0.41672875
217	1.99028019756609	0.417325	0.748619476365697	0.4178425	0.880939899031508	0.40659875	1.04224103251702	0.39949375	1.263866594986	0.39736875	1.53299942101943	0.40259125	1.74733994128174	0.4095075	1.88819059408009	0.4159775	1.95253469342968	0.416645	1.98347387679297	0.416375	1.98575330335307	0.416745
218	1.99028019756609	0.417325	0.732036290410741	0.4308775	0.881766581834091	0.41752625	1.05373030156168	0.4087325	1.284900633859	0.4048425	1.53765674598066	0.40880125	1.74681862911655	0.413685	1.87451241146169	0.4176225	1.94588116399065	0.4169125	1.98284311552285	0.41638	1.98587596475664	0.416745
219	1.99028019756609	0.417325	0.711870131281498	0.4480075	0.879449360167472	0.4363725	1.03699241215921	0.4303725	1.20981327411647	0.4264875	1.4244473718619	0.42497375	1.58408162127609	0.4219675	1.68261649120871	0.41976125	1.76240012815185	0.41711625	1.85078880317458	0.41638375	1.91605256891854	0.416745
220	1.99028019756609	0.500595	0.688008400513083	0.4695925	0.855123033155971	0.4636225	0.986538718744528	0.4633025	1.10766753601183	0.46672875	1.20660857595912	0.47595375	1.3338004884045	0.484785	1.43121212298479	0.493215	1.5042133114009	0.49770375	1.57713966257842	0.49975875	1.63392128226319	0.4998575
221	1.99028019756609	0.500595	0.661430277723393	0.49283875	0.835765738158718	0.4930475	1.00948841721226	0.49692125	1.13912731403895	0.50184	1.23975002448517	0.50662625	1.33225353977491	0.50743375	1.4256015499669	0.50586	1.51789593591847	0.501875	1.60654967469101	0.50025875	1.6745087800655	0.49986625
222	1.99028019756609	0.58401	0.655347541776331	0.5160425	0.874144773735412	0.517565	1.11762285545791	0.52148	1.3578797060349	0.52389125	1.56641931875423	0.52881	1.72042688202118	0.53466625	1.84416494583232	0.54134125	1.9248018861605	0.5443075	1.97297091398005	0.54550625	1.98378207567638	0.547365
223	1.99028019756609	0.501615	0.645441290325355	0.53496875	0.884837704800611	0.5367875	1.18346699418948	0.53411125	1.4597113907839	0.52543625	1.70266151398415	0.5157425	1.86316276342979	0.50677125	1.94501772285029	0.50236125	1.97480872473766	0.5002725	1.98905422218885	0.50006375	1.98616093113405	0.5
224	1.99028019756609	0.501615	0.629799415947246	0.5518575	0.893566670307709	0.5521375	1.20647523328896	0.54282625	1.48295038676343	0.52747875	1.70729537552908	0.51406875	1.83596528984075	0.50555375	1.89694837410887	0.50225375	1.93528693871265	0.5002825	1.97197408107973	0.500065	1.98331594846184	0.5
225	1.99028019756609	0.501615	0.636418516650823	0.567775	0.890246623254966	0.56988375	1.15147682080184	0.559745	1.40908806200309	0.54566375	1.59613735518854	0.53345	1.69629316970143	0.52087	1.72511304409452	0.510195	1.72626751313591	0.502735	1.73074410135072	0.50035625	1.72718607891415	0.5
226	1.99028019756609	0.501615	0.633579528535744	0.585115	0.872609211492234	0.59350125	1.08380828385253	0.59145625	1.28180127966476	0.583315	1.54376235104303	0.576365	1.73859300928535	0.570375	1.85667885808786	0.5656725	1.92825301613035	0.55880625	1.97245982122953	0.5516225	1.98383988493341	0.5444975
227	1.99028019756609	0.667975	0.608106385133608	0.6005725	0.819130571832394	0.62043375	1.0170107244776	0.63542	1.29608587047399	0.64473	1.51451907085807	0.65388125	1.65418216308476	0.66231375	1.74177275600239	0.66995375	1.77961666389335	0.6735	1.81048464597336	0.6768225	1.83941843627974	0.68027625
228	1.99028019756609	0.751245	0.58700782448108	0.61177375	0.773417918087363	0.64087	1.0211294475571	0.66954875	1.31987310008192	0.69413375	1.53532732960484	0.71653625	1.66503632324376	0.73113	1.71753070015603	0.73965	1.75566189035687	0.7457075	1.80763474381216	0.7495075	1.84587700317475	0.74975
229	1.99028019756609	0.751245	0.563793057124736	0.61483125	0.759696823125593	0.647485	1.04165821940683	0.6740375	1.36002256456249	0.6930425	1.57726804036169	0.707415	1.71431690530986	0.72022375	1.80726630633642	0.731155	1.87270706595344	0.7395175	1.92930802211333	0.74619375	1.96241028917373	0.748905
230	1.99028019756609	0.66783	0.548020003267715	0.61096	0.738143675466954	0.63992625	1.04144056184823	0.66035	1.29191675844628	0.66802625	1.47596575336905	0.6707675	1.58755373034419	0.6695525	1.67464495037634	0.66777625	1.75132340929663	0.667045	1.82981968958147	0.66753	1.88847560537095	0.66616375
231	1.99028019756609	0.66783	0.510929365500421	0.60092625	0.738929036850688	0.6260775	1.02208388884991	0.6440575	1.24697155507246	0.6534275	1.37782985439192	0.662165	1.50628282740457	0.66615125	1.60824631720088	0.666945	1.68253097966816	0.667	1.75281622854169	0.66753	1.8019400132742	0.66616375
232	1.99028019756609	0.66783	0.461106205636667	0.58586	0.681278922378449	0.60837875	0.933786603511012	0.62533875	1.12811023403434	0.63626625	1.32614325164221	0.6465975	1.52973102970854	0.6544175	1.66483956578694	0.66111875	1.76308653192108	0.66548375	1.85928100506928	0.66737875	1.93144894710296	0.66616375
233	1.99028019756609	0.585435	0.387355662780567	0.5662125	0.59921122559668	0.5853125	0.82834883108409	0.59980125	1.0579140836522	0.60611875	1.31593740415871	0.60795125	1.53718199934289	0.60345	1.68052438700583	0.59692875	1.77681302316243	0.59033	1.86430346780074	0.58665625	1.92763779742409	0.58288375
234	1.99028019756609	0.585435	0.333969449592847	0.54554	0.52664563059495	0.55677	0.752626637491753	0.56375	0.996916156769473	0.563495	1.29444207261033	0.5651025	1.54295736338506	0.56912625	1.70655059767564	0.57531	1.78838044521872	0.58074375	1.83190509190591	0.58412875	1.86436943772225	0.58264625
235	1.99028019756609	0.502165	0.3249945910638	0.5224225	0.48879781572703	0.52668125	0.721219669879811	0.5261225	0.969614944709685	0.51894875	1.27945774974128	0.51237625	1.53888131860852	0.5056475	1.73811344206967	0.50169	1.86997329219827	0.50008	1.95390151692188	0.50080875	1.98083466072397	0.49953375
236	1.99028019756609	0.502165	0.341975793563847	0.50155	0.495203700555964	0.5006925	0.686766777215381	0.498695	0.924850684477971	0.49724625	1.1866409833641	0.4992125	1.41551054783867	0.49975625	1.58545759694931	0.5000975	1.69795223710838	0.49995875	1.76397251841443	0.500805	1.79436854362222	0.49953375
237	1.99028019756609	0.502165	0.35345229331916	0.48404875	0.496010864069476	0.48066375	0.640497711194978	0.47765125	0.839443033556298	0.47704875	1.05239046294579	0.482715	1.22032817871114	0.48968875	1.3431108358635	0.4958425	1.45543115846217	0.4991	1.57924872220229	0.50076875	1.6892942691864	0.4995325
238	1.99028019756609	0.41875	0.37491290630102	0.4720275	0.498208925080491	0.46562625	0.636728550978076	0.45774875	0.886171463580429	0.44692125	1.12892183324811	0.43987375	1.29486335423902	0.4321675	1.41958719869434	0.425775	1.53083127667909	0.42002625	1.65378706133791	0.41846375	1.74644248219968	0.41591375
239	1.99028019756609	0.41875	0.396144378321911	0.46396875	0.502441228684111	0.45654625	0.655626879251152	0.446305	0.95810200928622	0.4319475	1.24194720707412	0.4222475	1.44190224292157	0.41723	1.55766025774788	0.41679125	1.63474590838114	0.41680625	1.72185744713498	0.41791	1.80870694653175	0.41589125
240	1.99028019756609	0.41875	0.419729974008537	0.459835	0.515542263662385	0.45306125	0.655589146469624	0.44609625	0.957037233649567	0.4360275	1.24777105633673	0.4291925	1.46715454727894	0.42244625	1.60222575866016	0.41836	1.67668706455964	0.41693125	1.73634449834044	0.41791375	1.76755706872051	0.41589125
241	1.99028019756609	0.41875	0.452570290403106	0.45921	0.536978071168986	0.45267625	0.629392992372914	0.44850625	0.874725276986086	0.44363375	1.12899251822359	0.44238875	1.35758352304862	0.43979125	1.55994728258605	0.4353725	1.72674248067427	0.4292025	1.85850267160184	0.42373875	1.9302348307598	0.41744375
242	1.99028019756609	0.4187	0.489754645614098	0.46214	0.570813841558203	0.45560375	0.651760120416482	0.45121125	0.805437204957064	0.446505	0.991615443525296	0.4419475	1.16739756738581	0.43475	1.33252643315327	0.42794	1.48218982263167	0.4199675	1.61165998154898	0.41591625	1.70858132548419	0.41362625
243	1.99028019756609	0.501095	0.537564126238774	0.4700575	0.626027677854727	0.46310125	0.71694146883485	0.46196625	0.89749942541318	0.46304125	1.10966901895129	0.4712325	1.30691731732576	0.48233	1.46842358611478	0.4938325	1.58516447036973	0.498715	1.67743021440726	0.5005325	1.72741042725264	0.499395
244	1.99028019756609	0.501095	0.586937578940293	0.48369625	0.687155559132204	0.47931	0.763834800278089	0.48034625	0.930726445128596	0.48539125	1.17858144043104	0.493715	1.40099663818138	0.49803375	1.55234954229683	0.50004375	1.65219162988593	0.49974625	1.7328862592664	0.500565	1.78379549101227	0.499395
245	1.99028019756609	0.501095	0.656279709610919	0.50230125	0.757228937010505	0.501405	0.825022651524325	0.50210875	0.971354758341499	0.500665	1.24153140091345	0.50029375	1.47280100681452	0.499425	1.65049185146321	0.50016	1.77885872322352	0.49974625	1.8759990820376	0.500565	1.93452146730739	0.499395
246	1.99028019756609	0.501095	0.735408537230855	0.52607875	0.82786966020253	0.5286325	0.931434920340288	0.5288325	1.12476589545696	0.52291	1.3764998352271	0.5159725	1.62644657854682	0.50765875	1.80231220206038	0.50294625	1.90949762691082	0.50024125	1.96977358022553	0.50058125	1.9837748543326	0.499395
247	1.99028019756609	0.58451	0.830785362756431	0.55481125	0.91856761477013	0.5594525	1.01566067552938	0.5609025	1.22539612698323	0.55821625	1.48125485224599	0.55687625	1.68331383099642	0.55851125	1.79711219258117	0.564685	1.85012638097937	0.57089375	1.89541883435839	0.57785625	1.9331713495527	0.5815575
248	1.99028019756609	0.58451	0.914530778645299	0.58740875	1.02382473476808	0.59543625	1.13628556060261	0.59747	1.30777822976681	0.59424	1.54593915978528	0.589345	1.75105686596439	0.585515	1.87991679296891	0.5840175	1.94077242518333	0.5829175	1.97738062654029	0.58346	1.98461638631283	0.5830375
249	1.99028019756609	0.58451	1.00255375527785	0.62242	1.12067195914665	0.63663375	1.22932199192873	0.64223875	1.40653909192256	0.63789375	1.53557751458834	0.62875125	1.62512496043082	0.6159175	1.68214766912875	0.60230875	1.71662977302575	0.59006625	1.73591072180317	0.58481	1.74072174578987	0.58307875
250	1.99028019756609	0.75092	1.08611607519166	0.65828	1.20550899105027	0.6800325	1.2995212579574	0.6913	1.44007354557711	0.69389875	1.56390492786365	0.69701875	1.67182130681149	0.70214875	1.76490437847367	0.70721625	1.8459541299857	0.70908	1.92117811087958	0.709965	1.96198488160421	0.709685
251	1.99028019756609	0.75092	1.16300541417684	0.693165	1.27691106818684	0.72040375	1.35379225581511	0.7366675	1.45023494945836	0.74269625	1.57129462392453	0.74408375	1.66422010300789	0.743155	1.71134891245038	0.74496625	1.72231097992397	0.74748	1.72862626607555	0.74998	1.7220832681733	0.7497175
252	1.99028019756609	0.833315	1.24902515897679	0.7250675	1.35254807135121	0.75599875	1.39327872889705	0.77570625	1.41830317822411	0.78777	1.49446996215475	0.7987825	1.65187566041009	0.808885	1.79585321751815	0.8181775	1.90071113711206	0.8253325	1.966990739271	0.830645	1.98348940700641	0.83285625
253	1.99028019756609	0.833315	1.33959216306468	0.7536425	1.46394231490822	0.78495375	1.53358147871106	0.8047125	1.59032628991909	0.8187675	1.63342598362062	0.8285825	1.67547256396099	0.83226875	1.70601319967627	0.8334175	1.71715010400315	0.83327	1.73762657305951	0.83334875	1.80192763768752	0.83323625
254	1.99028019756609	0.833315	1.41821241834254	0.77865375	1.55897588574567	0.8084675	1.65761781689838	0.82334625	1.74585737134442	0.8306325	1.81325907914415	0.833235	1.86815985561534	0.83301	1.91066322092075	0.8334275	1.9458035419666	0.83327	1.97834822556902	0.83334875	1.98483301217869	0.83323625
255	1.99028019756609	0.833315	1.47294443098111	0.80266375	1.6349233451665	0.83085125	1.75637523255449	0.83917	1.85287969357421	0.83690875	1.91746580138101	0.8342125	1.96241656790909	0.833035	1.98447859305516	0.8334275	1.98569180573127	0.83327	1.99017636005474	0.83334875	1.98618978550375	0.83323625
256	1.99028019756609	0.833315	1.52351651519862	0.82546625	1.70025804981964	0.8566075	1.82097467925095	0.86258	1.91288418292034	0.85334125	1.96524909735066	0.8420325	1.98881106329482	0.83501375	1.99148268322099	0.83359375	1.98620405691922	0.8332725	1.99018357356602	0.83334875	1.98618978550375	0.83323625
257	1.99028019756609	0.833315	1.56345598161102	0.84722875	1.74330062785207	0.88526625	1.86096740586672	0.89957625	1.94258710798438	0.897915	1.98098767297148	0.8900725	1.99282147536435	0.879945	1.99165942434693	0.8678175	1.98620405691922	0.8537625	1.99018357356602	0.84213375	1.98618978550375	0.83522
258	1.99028019756609	1	1.59173375309806	0.86512125	1.77049751907196	0.91210875	1.88045813690548	0.93933625	1.95245337847899	0.95451	1.98335675504159	0.96784375	1.99292610295495	0.98073875	1.99165942434693	0.9912575	1.98620405691922	0.9975425	1.99018357356602	0.999685	1.98618978550375	0.999995
259	1.99028019756609	1	1.59875195398502	0.87625875	1.77902658961749	0.92840125	1.88459263979852	0.9627025	1.95116689019283	0.98371	1.98082066320812	0.99512375	1.99242454402245	0.9992675	1.99164499728832	0.99996625	1.98620405691922	1	1.99018357356602	1	1.98618978550375	1
260	1.99028019756609	1	1.58646603719349	0.87908125	1.7652045690939	0.93072375	1.87271865816167	0.96214875	1.94237805209368	0.97919	1.97644177728791	0.988805	1.99156535742915	0.99538625	1.99161974963819	0.998945	1.98620405691922	0.9999275	1.99018357356602	1	1.98618978550375	1
261	1.99028019756609	0.917605	1.55752723934605	0.87399625	1.72905246318869	0.92218	1.83475274247705	0.9450275	1.91473059350648	0.9517875	1.9640040857648	0.95071375	1.98898468473626	0.94773625	1.99150071790082	0.943555	1.98620405691922	0.93819125	1.99018357356602	0.9316775	1.98618978550375	0.9244725
262	1.99028019756609	0.917605	1.52572446787224	0.8620525	1.69134307420429	0.9065375	1.78540815272453	0.92538375	1.85722418694906	0.9261275	1.91530511634318	0.92141625	1.96179729477716	0.91775375	1.98402181260918	0.91645875	1.98559438901641	0.91653625	1.99018357356602	0.91703125	1.98618978550375	0.91649125
263	1.99028019756609	0.917605	1.49571363930361	0.845895	1.64388336269177	0.88902875	1.71396665530795	0.90973875	1.75932947306619	0.916145	1.78785949459283	0.91676875	1.81673950312755	0.91668875	1.84769663128087	0.91638375	1.88005886342693	0.91653625	1.92652558105014	0.91703125	1.95987809219537	0.91649125
264	1.99028019756609	0.917605	1.44967428088067	0.8256775	1.58456539401445	0.86807	1.65988458084135	0.8944275	1.71117723160312	0.91004625	1.76451187604031	0.91590375	1.84377176582773	0.91667	1.90920567080852	0.91638375	1.95033647388057	0.91653625	1.98055027119293	0.91703125	1.98538164702094	0.91649125
265	1.99028019756609	0.917605	1.39736342903362	0.80226375	1.52233268762559	0.84263625	1.60965459633234	0.87099	1.70865874727626	0.89112625	1.83171274531053	0.904525	1.92107209891697	0.9116275	1.96754991721744	0.915215	1.98164877587917	0.9164625	1.99003208239882	0.91703	1.98618978550375	0.91649125
266	1.99028019756609	0.834335	1.34096856050906	0.77579	1.45187222585364	0.81251	1.5315766296585	0.83708375	1.62863617733203	0.85291625	1.76911670282772	0.85985	1.87086746197776	0.86002875	1.9317357070991	0.85627375	1.96454613756624	0.84983375	1.98643128960991	0.84355	1.98600943672032	0.83758125
267	1.99028019756609	0.834335	1.27683535418323	0.7462325	1.38612274710403	0.77913875	1.4215141430658	0.8007875	1.47316273281199	0.81365625	1.5112268445204	0.81879625	1.60799880464875	0.82313625	1.71570973439055	0.8286325	1.82077129111386	0.83196625	1.91581455925312	0.83322125	1.96624784720458	0.83337
268	1.99028019756609	0.834335	1.20441383077146	0.71616625	1.31584607236618	0.744505	1.36599164146623	0.76615125	1.39908758182849	0.7831375	1.44311089020475	0.792005	1.53532649800068	0.7949725	1.61056502738558	0.79637375	1.66337769025119	0.7983325	1.7079507205399	0.80158	1.72419504442812	0.805225
269	1.99028019756609	0.751195	1.13537067912466	0.684765	1.24616681266922	0.70820375	1.31653617801033	0.72733	1.37814612306808	0.7463	1.48868375551122	0.75933875	1.6137360749774	0.76200125	1.73531188685179	0.7577075	1.81443726546035	0.75229	1.87876115193319	0.75045625	1.92182291349675	0.74981125
270	1.99028019756609	0.751195	1.05811143265358	0.6540125	1.17663792428329	0.67079	1.25365134080787	0.6820125	1.33272609940961	0.69335375	1.38783937080333	0.70238	1.50977658012723	0.70991875	1.61920020773664	0.71572125	1.70504817387781	0.71977125	1.76451724130859	0.72483125	1.79477245799072	0.73042125
271	1.99028019756609	0.6688	0.983112010943478	0.62291	1.09534758791629	0.63349375	1.17065944704693	0.6377825	1.25239470689731	0.63742625	1.31954880132912	0.638695	1.46183027952618	0.6422125	1.58418933883117	0.64788375	1.66403995459028	0.65461375	1.71730884526621	0.66215625	1.73030698531342	0.66503375
272	1.99028019756609	0.585385	0.902979256809839	0.59335	1.00499122751822	0.59931375	1.06194814541204	0.60002625	1.11874659824116	0.59799125	1.16561120364006	0.598675	1.32462548735359	0.6006425	1.50156722434614	0.60154125	1.64867789341557	0.59821375	1.77820792651124	0.593145	1.87057667475385	0.58602375
273	1.99028019756609	0.585385	0.821305776047167	0.56683	0.909057543956141	0.5695775	0.937784367523543	0.56976625	0.986963932502304	0.57029875	1.1277266491331	0.57050375	1.24423270374689	0.56918625	1.34072547352985	0.57089875	1.44489074883776	0.5758875	1.58044900830272	0.58191	1.70958982299106	0.58232625
274	1.99028019756609	0.585385	0.740322267713336	0.54273125	0.816653326950109	0.5406975	0.885698447564526	0.540545	1.14889357246614	0.5428675	1.40850187594756	0.54489375	1.62847843405208	0.54636375	1.79522017783201	0.54844	1.90158705437052	0.5513475	1.95953851032401	0.55625125	1.97900170368643	0.55980875
275	1.99028019756609	0.500825	0.656812371777202	0.5203	0.747490039321067	0.51423	0.879278560972669	0.50876375	1.16147932038149	0.5055225	1.40304842315559	0.50288375	1.58352043432264	0.5026675	1.67929681153406	0.50264375	1.72346592508279	0.50354	1.74863532833098	0.50392125	1.75993574110004	0.502075
276	1.99028019756609	0.417555	0.582672011890603	0.50151375	0.668706033346088	0.4912375	0.876047996170261	0.478955	1.18892624460135	0.46729	1.47030305810421	0.45381875	1.71280044376426	0.43979875	1.87976128935408	0.42725375	1.95750295621929	0.419065	1.98659039275472	0.4170925	1.98609961405193	0.41649375
277	1.99028019756609	0.417555	0.510158611607971	0.4883675	0.588641987395917	0.4756	0.832315831413603	0.45898375	1.12835070842365	0.4430875	1.38141099225506	0.430665	1.57985095830578	0.42207625	1.69969073659732	0.4175075	1.76046087558994	0.41612125	1.80312502390402	0.4167175	1.82994408651615	0.41648625
278	1.99028019756609	0.417555	0.4350419697228	0.47935	0.530987058207475	0.46667125	0.754602513982022	0.45136875	1.02168770478071	0.4358	1.24762792790609	0.4243025	1.45085521788559	0.418115	1.63752190296597	0.41630625	1.78556810760829	0.416015	1.89782776536464	0.4167175	1.9582497593292	0.41648625
279	1.99028019756609	0.417555	0.364931980292982	0.4757175	0.497725865810325	0.46652125	0.700658071127737	0.45734125	0.919844506021936	0.4462575	1.09026898898605	0.4343875	1.24732532180681	0.4250925	1.37789047694994	0.4189625	1.4796562784814	0.4164	1.56588199434859	0.41673375	1.62561041780807	0.41648625
280	1.99028019756609	0.49995	0.320762431010525	0.47401875	0.47650295560467	0.4709675	0.706126357642827	0.47081875	0.952445901016482	0.47078625	1.25307681640006	0.47079625	1.48402667933142	0.4733525	1.656155208016	0.478965	1.78356482080366	0.48539125	1.89204833456798	0.49229375	1.95434311614469	0.49772375
281	1.99028019756609	0.49995	0.305682363567227	0.47517125	0.467119060043623	0.476415	0.655630649885663	0.48264625	0.929590579071654	0.49018875	1.21360984770847	0.4957825	1.43631014638087	0.49863875	1.59991474933133	0.4997175	1.69969527904411	0.49947625	1.74940609592141	0.49968625	1.76329136438575	0.499995
282	1.99028019756609	0.49995	0.315391860439022	0.47692625	0.454597667319672	0.47950625	0.61949520802398	0.48605875	0.926049369635309	0.49411625	1.21692484520205	0.4986425	1.44750528999939	0.4995775	1.60548638225721	0.499775	1.69701043398883	0.49947625	1.74230694110815	0.49968625	1.75659150344628	0.499995
283	1.99028019756609	0.49995	0.353603051401783	0.47799	0.486501533357746	0.479755	0.610220822177747	0.4828125	0.903393038328781	0.4871675	1.18962800255039	0.49281375	1.43828101982706	0.49731	1.61033478050466	0.4994475	1.70460852148151	0.49946875	1.75150171566099	0.49968625	1.76685214875749	0.499995
284	1.99028019756609	0.49995	0.423333690303273	0.47972	0.577624894973479	0.47907	0.749188537673918	0.47695125	0.947027188866395	0.4754725	1.177618612608	0.477275	1.45123799558851	0.48257375	1.68049761499926	0.48967	1.83236803637177	0.49529	1.92323478387996	0.49887	1.96325701777112	0.499955
285	1.99028019756609	0.41681	0.485661956068951	0.4820125	0.622964803645142	0.47965125	0.837221895020443	0.4740075	1.05523504555703	0.46599	1.21066734814097	0.45736375	1.31694121305905	0.45113375	1.37995878382926	0.4470625	1.47212717157599	0.4418475	1.56484510519734	0.43689375	1.63455803370255	0.43021875
286	1.99028019756609	0.41681	0.530243765866103	0.48542875	0.661661336888151	0.4832975	0.868853320072835	0.476915	1.08141917890446	0.46622625	1.28161340108301	0.4549425	1.43992378540039	0.44138875	1.56584073138262	0.42937375	1.65492106256106	0.4206	1.75379878068619	0.41735625	1.81350010556387	0.41647375
287	1.99028019756609	0.50008	0.56423792764955	0.49019875	0.693428224917784	0.48956875	0.857249822251082	0.484605	1.10128594759792	0.4776575	1.29339986821867	0.47472125	1.45259049222664	0.47629875	1.63587511958167	0.48162125	1.79031537119003	0.48829125	1.90255715578875	0.4950275	1.95886756705812	0.49834875
288	1.99028019756609	0.50008	0.593013363123828	0.49722125	0.710399065628449	0.49889	0.809369345781889	0.497245	1.02741899933167	0.49287	1.32849307130758	0.4936625	1.57023126301393	0.49764125	1.73929501224119	0.49962625	1.85705312081962	0.4997125	1.93795056357893	0.50027875	1.97224014392784	0.4995475
289	1.99028019756609	0.50008	0.607027090588503	0.50509875	0.707994911319227	0.51139375	0.813828168226666	0.51401125	1.03414172031625	0.51128	1.33120387773095	0.5077425	1.57094748516961	0.50311875	1.72751423390399	0.500455	1.83166947305775	0.49974	1.91264363864917	0.50027875	1.95948871819006	0.4995475
290	1.99028019756609	0.50008	0.609564333355603	0.51311	0.70516710601437	0.5242	0.893252959179702	0.53454375	1.12287127074975	0.5378325	1.29268724020295	0.5377025	1.4283206010241	0.536695	1.57827144426168	0.534625	1.71702132915777	0.531415	1.84781793055795	0.527845	1.93329089398813	0.5223
291	1.99028019756609	0.582475	0.602033350726127	0.51994	0.698383169203271	0.53585375	0.946421285547949	0.55279125	1.18002917403813	0.56281625	1.32824437329567	0.57043375	1.39358332383221	0.577355	1.40807073649841	0.58182875	1.40373386647285	0.58301125	1.41718131252559	0.58324375	1.49713269627629	0.58305625
292	1.99028019756609	0.582475	0.592361049038848	0.5261875	0.693360282913066	0.5443225	0.966875758510972	0.56464625	1.19128504674392	0.5765875	1.35318987158405	0.58176125	1.5169095786928	0.58327875	1.62662220027029	0.5835575	1.71414993355292	0.5831875	1.80686469336867	0.5832475	1.88561225131634	0.58305625
293	1.99028019756609	0.582475	0.569844894911211	0.52959	0.659085773817967	0.54771	0.920842253207478	0.56851375	1.13945677744854	0.57997625	1.31323214222848	0.5829925	1.44293148650276	0.5834025	1.52316259246919	0.58355875	1.57778509298956	0.5831875	1.68946844238983	0.5832475	1.79731779252904	0.58305625
294	1.99028019756609	0.582475	0.542973477911593	0.53092625	0.618559945063959	0.54778375	0.829297363408504	0.56683875	1.02844694350045	0.57840375	1.19178710576253	0.582635	1.34747126863396	0.58338375	1.50237220194933	0.58355875	1.63645363248681	0.5831875	1.74277336395006	0.5832475	1.83095558713743	0.58305625
295	1.99028019756609	0.582475	0.512864122009887	0.53045375	0.579189342991789	0.5441575	0.713954719095572	0.560055	0.892100421415593	0.57294	1.05998729762126	0.5807625	1.26206319928491	0.58319125	1.4357429733001	0.58355875	1.57332082800673	0.5831875	1.70273510561255	0.5832475	1.80910081743556	0.58305625
296	1.99028019756609	0.582475	0.479702082584286	0.52860375	0.542123481232719	0.53827	0.626602589211208	0.550645	0.739577061591787	0.5627225	0.908807481680544	0.57443375	1.0673195589849	0.58165	1.21343404664672	0.5834425	1.34298369853827	0.5831875	1.47245073748651	0.5832475	1.59875294750835	0.58305625
297	1.99028019756609	0.582475	0.447686228330684	0.52429	0.501014279260102	0.53126875	0.582677319577327	0.5373875	0.702386463493388	0.5459025	0.842342827982813	0.5581175	1.00250388638998	0.5713575	1.16104831005889	0.58002625	1.33338510615255	0.58268875	1.51318472935581	0.5832375	1.66610352518744	0.58305625
298	1.99028019756609	0.582475	0.437768722009303	0.51953125	0.473288642195052	0.5229725	0.562187215367182	0.52360125	0.663820132563646	0.524375	0.789724378138504	0.52812875	0.949601615934219	0.5382075	1.12782793526168	0.55010625	1.30305769956714	0.56169875	1.49187716456262	0.57158375	1.64545072214385	0.5783125
299	1.99028019756609	0.414695	0.450080434552383	0.51362875	0.490571834596713	0.5136575	0.65583558488614	0.50936125	0.792225843068458	0.50032375	0.921942648548847	0.490265	1.07905123894796	0.48342625	1.29416934682874	0.47728375	1.50163662581101	0.4697175	1.67877353203633	0.4623775	1.81751131271308	0.45773125
300	1.99028019756609	0.414695	0.459865499580522	0.50744	0.509310166663927	0.50379625	0.70422778837949	0.49599875	0.892962473874764	0.4804175	1.05406009062795	0.46198125	1.18306333861527	0.44241	1.26758392048731	0.42775875	1.33241719213654	0.4200725	1.38374540294892	0.4164925	1.44976503691347	0.4169075
301	1.99028019756609	0.414695	0.463286329605497	0.501215	0.524440983689638	0.49379875	0.736452392946412	0.48339875	0.93143981424635	0.4671975	1.09723439545973	0.45024	1.22194635068615	0.43766	1.30017046884769	0.4304075	1.33937714011384	0.42531375	1.42565067550929	0.41947125	1.55191361390867	0.41751625
302	1.99028019756609	0.41544	0.47939784438035	0.49424125	0.564170585123784	0.48642	0.741427327810609	0.47454625	0.904396615192812	0.45979625	1.02353993307606	0.448225	1.15767990505987	0.44167375	1.34802770055127	0.43623375	1.52061334988534	0.43360875	1.67129500089703	0.4323525	1.77269716901094	0.43296125
303	1.99028019756609	0.41544	0.475308268088315	0.48853875	0.570101315179064	0.4799975	0.713268580491628	0.46917125	0.854012634543089	0.460205	1.02668948357066	0.45613375	1.24964284744609	0.45556625	1.4432559960672	0.454965	1.58615474864114	0.4550175	1.69404317601897	0.45356375	1.75474175839518	0.45249125
304	1.99028019756609	0.49871	0.476571689246178	0.48477125	0.589517741188171	0.47573875	0.71970104770298	0.46915125	0.876305446397527	0.4681275	1.08453878557817	0.4722525	1.3026918795067	0.47951	1.49726353904116	0.48580875	1.66994297192922	0.49327875	1.8061435796232	0.4978375	1.88307377465793	0.499815
305	1.99028019756609	0.49871	0.473402896961788	0.48080875	0.584120659317411	0.47563875	0.724054668657187	0.47376	0.91212157253648	0.47794375	1.10998387358728	0.4859275	1.30479268663763	0.49349625	1.4968570369675	0.49739875	1.66995276463523	0.49990125	1.81860791979616	0.49998125	1.91609045485874	0.50007875
306	1.99028019756609	0.49871	0.465882480839918	0.4796325	0.559754363013198	0.476785	0.731516082928519	0.47884	0.930875931207141	0.4865625	1.11316202930618	0.49388125	1.29549079905784	0.49875625	1.4565046581972	0.499345	1.58983929766496	0.50015125	1.68325154193614	0.4999825	1.72798330954562	0.50007875
307	1.99028019756609	0.49871	0.445466947489814	0.47769625	0.534773157078293	0.4786125	0.726080338916131	0.4838475	0.942480620910077	0.4920975	1.12205351767476	0.49737125	1.29433142798458	0.5001325	1.51222132335272	0.49952125	1.69627855325997	0.500155	1.83580963776122	0.4999825	1.92316497568632	0.50007875
308	1.99028019756609	0.49871	0.43046683319236	0.47821125	0.563772029348586	0.48067125	0.785184605714147	0.487745	1.00133907640252	0.49549375	1.18368698141206	0.49905375	1.36667076116123	0.5004075	1.51241693255147	0.49952875	1.60386813001651	0.500155	1.68812564872826	0.4999825	1.76739388422434	0.50007875
309	1.99028019756609	0.49871	0.440663796696497	0.4777	0.596899539359703	0.48208375	0.791163915684876	0.4902575	1.02233504180465	0.49725125	1.2316048611715	0.499665	1.41925407328667	0.50045	1.55323782011034	0.49952875	1.63450073261624	0.500155	1.68754812334215	0.4999825	1.71510603692823	0.50007875
310	1.99028019756609	0.49871	0.440439285711533	0.47623375	0.610307128275018	0.48164	0.750123999328451	0.49089875	0.908792192869229	0.49787875	1.0101427002796	0.4998575	1.11013665978756	0.50046	1.28612138940095	0.49952875	1.46507155962595	0.500155	1.61746228495789	0.4999825	1.74221608909033	0.50007875
311	1.99028019756609	0.49871	0.417117965646658	0.47511875	0.57829597029477	0.48017125	0.709669209710276	0.48850375	0.804691449486819	0.49667375	1.00164191538593	0.49964125	1.27636783422294	0.5004575	1.52747186406418	0.49952875	1.71758034353858	0.500155	1.84847702131143	0.4999825	1.92815989830648	0.50007875
312	1.99028019756609	0.49871	0.373658113830424	0.47310125	0.505952516691945	0.47588125	0.655822740465455	0.48206375	0.905478931501774	0.491175	1.17920703964103	0.49712125	1.41998329621141	0.50005625	1.59473280020393	0.49951875	1.70294777197266	0.500155	1.7883997620275	0.4999825	1.84753746682471	0.50007875
313	1.99028019756609	0.49871	0.373405260373017	0.47043625	0.471706034604978	0.47030375	0.638356173292319	0.47131125	0.969855690970285	0.47764625	1.26605340273059	0.48522	1.47668936083488	0.49243	1.61513246416613	0.49683625	1.70385040942504	0.49978625	1.78654849179618	0.49997125	1.8451608395066	0.50007875
314	1.99028019756609	0.41549	0.393826591425778	0.46858375	0.48874816187144	0.46406	0.675677924410886	0.45740625	1.00129860382329	0.45561125	1.31623919243947	0.45660625	1.5695535635898	0.458415	1.74050937845881	0.45747625	1.842491907521	0.45745125	1.91240782086938	0.45719625	1.95245400738222	0.4568425
315	1.99028019756609	0.41549	0.395661934160304	0.46705875	0.513741615525195	0.45883875	0.782157006827145	0.445005	1.05064908908917	0.43375375	1.27526984367339	0.426205	1.50472521596792	0.4224	1.68245484424859	0.4184475	1.79378122565808	0.4173425	1.86662277722969	0.41654375	1.90937650135975	0.4169625
316	1.99028019756609	0.41549	0.416067860492472	0.46885	0.561858272341298	0.4572425	0.838557467829811	0.43928375	1.14324963697952	0.42028375	1.40211900778569	0.4097425	1.61369271582729	0.40715	1.78347737099087	0.4086325	1.89404413149926	0.41368	1.95961204931209	0.41591875	1.97973370810389	0.41694
317	1.99028019756609	0.333095	0.455262839743811	0.47094875	0.618742177225631	0.459855	0.893775581149107	0.4410875	1.16489040465754	0.42158	1.47061200920097	0.40786625	1.6974362817069	0.3993525	1.84328538912525	0.39115125	1.91928495303185	0.3834825	1.96563029261688	0.37283125	1.98173217909373	0.36335125
318	1.99028019756609	0.417655	0.489049037344249	0.4773775	0.656091321549592	0.4676575	0.924189582028318	0.45347125	1.18597345901285	0.43680875	1.44708634866955	0.421605	1.63672936517833	0.410105	1.7500007432494	0.40525125	1.83087439371938	0.40813375	1.90334244796552	0.41303	1.94655315404649	0.41564
319	1.99028019756609	0.417655	0.53471216982633	0.4858275	0.682188672141403	0.48018875	0.880065121091931	0.47156875	1.10693678005745	0.4619575	1.2827514119568	0.4521475	1.48080919277975	0.44022375	1.62348531766825	0.42908625	1.72600708182487	0.42135125	1.81422631259435	0.4180325	1.87182619677553	0.41653625
320	1.99028019756609	0.50107	0.568837746436855	0.49651375	0.716361176628602	0.4953325	0.834891651008924	0.4941925	1.0174389828139	0.49332625	1.30457705728931	0.4935675	1.54296092799414	0.49207125	1.6908287969978	0.4898225	1.76186848175694	0.48622625	1.80056849419557	0.48259375	1.82280061044897	0.48022
321	1.99028019756609	0.58421	0.584229369061706	0.50861375	0.729101197409268	0.51264625	0.881214195216092	0.51715125	1.1155184394001	0.52451125	1.32921303182826	0.534665	1.56027735964035	0.54676	1.72975664249776	0.5581275	1.83173644096604	0.56908	1.90241567903523	0.5763425	1.94437541948212	0.58149125
322	1.99028019756609	0.58421	0.613061690921569	0.52309375	0.754024665150409	0.5309175	0.956078064513449	0.5384775	1.2333112428018	0.5500725	1.49742230033695	0.563215	1.70131889966647	0.57460125	1.82024213844341	0.580395	1.87841230929975	0.58317125	1.92823197440687	0.58339625	1.96065296336859	0.5837075
323	1.99028019756609	0.58421	0.653475667423117	0.53928625	0.780926885267286	0.5484325	0.941972252901926	0.55716	1.22539452159779	0.56737	1.51315372331434	0.57677625	1.74037293819202	0.58210875	1.88067166260455	0.58291875	1.95114231277259	0.58354	1.98330356875315	0.58340375	1.9857965931149	0.5837075
324	1.99028019756609	0.58421	0.677859159016014	0.555965	0.82513046734391	0.56851625	0.933788359550696	0.57602625	1.09574546405667	0.58046875	1.2810373639108	0.58265375	1.43040092727595	0.58352875	1.53847943689526	0.5830125	1.61083824209272	0.5835425	1.68274223176646	0.58340375	1.74629070395338	0.5837075
325	1.99028019756609	0.58421	0.738315146590487	0.57323	0.912588889062324	0.587915	1.0293641069129	0.5957175	1.16132246860628	0.5981225	1.35738623081387	0.594475	1.54535422262246	0.58866	1.67882895788399	0.58420375	1.74260684449475	0.583625	1.77687997401565	0.583405	1.79465643914447	0.5837075
326	1.99028019756609	0.66743	0.783975097999902	0.58987625	0.98462763480545	0.6072725	1.13229806150992	0.61847125	1.27097380247205	0.624325	1.40877464557554	0.62568875	1.58324403186587	0.62687125	1.72233368770399	0.6264875	1.83510627644066	0.62790375	1.92667227125297	0.62929125	1.96986747123671	0.6310425
327	1.99028019756609	0.66743	0.796684142829088	0.60549375	1.02222102772489	0.6254325	1.19551064971546	0.638485	1.32874858320868	0.6486725	1.39034439179292	0.65634125	1.48034090932765	0.66279375	1.62367977898237	0.6652125	1.75561611455304	0.666545	1.86899868114805	0.66684625	1.93188356657919	0.66682375
328	1.99028019756609	0.66743	0.786674146481409	0.61954125	1.02894612107643	0.64080625	1.21788619461361	0.653095	1.34136139333311	0.66171625	1.41456861277568	0.66570875	1.47440539455455	0.666855	1.50313980071181	0.66603375	1.54247986997536	0.66659625	1.67200481275239	0.66684625	1.78670532135316	0.66682375
329	1.99028019756609	0.66743	0.813062834224056	0.630955	1.01434737478617	0.6513175	1.19128609257744	0.66104625	1.30717357024318	0.6656575	1.46521435941281	0.6666125	1.60682380450915	0.66691	1.71406340716761	0.66603375	1.77546914490374	0.66659625	1.81108516858112	0.66684625	1.83939420546522	0.66682375
330	1.99028019756609	0.66743	0.835863466309417	0.63969625	0.969432184977575	0.6579	1.11863236943029	0.66509125	1.2335646165729	0.667	1.35890853693632	0.66672625	1.5250741097843	0.66691125	1.67441850302791	0.66603375	1.79848811149586	0.66659625	1.90096573481775	0.66684625	1.95937112685139	0.66682375
331	1.99028019756609	0.66743	0.842393020642438	0.6464925	0.952028593318727	0.661635	1.06875923227435	0.66725	1.1810682193169	0.66831625	1.3045602719805	0.66723	1.47211555331346	0.66693875	1.63558646813563	0.66603375	1.78445346155419	0.66659625	1.90678618213952	0.66684625	1.96716920430417	0.66682375
332	1.99028019756609	0.66743	0.840245688557423	0.65082	0.948527375640181	0.6644675	1.0546687540921	0.66780875	1.16945120584879	0.67000375	1.31806961773472	0.6694075	1.52304253350281	0.667645	1.6856652334196	0.66608875	1.80019863246888	0.66659625	1.88828719157599	0.66684625	1.94095892641548	0.66682375
333	1.99028019756609	0.66743	0.850927571832215	0.6548725	0.930622285334137	0.6640625	1.01566444623747	0.66605125	1.14969787413965	0.6691025	1.35178802799717	0.6709875	1.53572490312512	0.67069375	1.66917112885036	0.668085	1.75910269611513	0.66697875	1.81657935531035	0.666855	1.85139188065532	0.66682375
334	1.99028019756609	0.66743	0.871636902098625	0.6588075	0.942817542042365	0.66588875	0.963419896241727	0.6646825	1.08588359357726	0.66376375	1.23375794001401	0.66447	1.35170956220863	0.66393625	1.45836209471429	0.66196875	1.54486339816695	0.66044	1.62579366625642	0.65960375	1.6876568004676	0.65658
335	1.99028019756609	0.668575	0.897392156707922	0.66199375	0.97884181992308	0.66904	1.01675405035132	0.667155	1.07072160657514	0.66274625	1.22950252595076	0.6600425	1.39228175365471	0.657605	1.52948912262221	0.65938	1.65156905484617	0.66360875	1.76871575630439	0.6671475	1.86012049684605	0.666195
336	1.99028019756609	0.668575	0.923309436759449	0.66681875	1.02195244099715	0.67679875	1.08118396979002	0.67894375	1.13997444573329	0.6803725	1.24335934941189	0.68294	1.44837666649517	0.68245375	1.64894568204957	0.67755	1.81568408444182	0.67191125	1.92760702034621	0.6689925	1.97178127585403	0.66631375
337	1.99028019756609	0.751795	0.930579442421437	0.67080875	1.04086139199301	0.68506125	1.12757366318705	0.69501	1.21541291847536	0.7066075	1.29078540883947	0.72143875	1.3563592767593	0.734265	1.46863483105102	0.74254	1.58530637376061	0.74787625	1.6968812602862	0.75093375	1.77124192401845	0.7493375
338	1.99028019756609	0.751795	0.919108058969407	0.67440375	1.0399400383253	0.69247125	1.15086685664767	0.70702	1.26111907350897	0.7206425	1.4079155073271	0.73307875	1.53609951058307	0.74145375	1.61825168345661	0.74653375	1.67192869172965	0.74948875	1.71417360602676	0.7511525	1.74818000839026	0.74934
339	1.99028019756609	0.751795	0.904092541981357	0.6744725	1.03216038524915	0.6961775	1.15107435362886	0.70973125	1.3370475787553	0.7176475	1.53321874178528	0.7223025	1.65349705641653	0.7266475	1.70811734566068	0.7321425	1.77814624916938	0.73981125	1.83751070092245	0.746945	1.87956735354188	0.7485025
340	1.99028019756609	0.668525	0.898619690547377	0.67226125	1.03016031882786	0.69337125	1.14039027170434	0.70385375	1.3572756927821	0.70570375	1.52751671818621	0.70517	1.65599446408484	0.70302125	1.7236237036426	0.7005225	1.73975636034916	0.69784625	1.75160454603925	0.69506125	1.755351469708	0.688445
341	1.99028019756609	0.668525	0.885219448792237	0.6647325	1.00735040023601	0.68550875	1.10991082505556	0.69398375	1.30428849868081	0.69203625	1.46035298585522	0.68755625	1.6112398128168	0.68067	1.71487563973458	0.6738075	1.76908553061328	0.66891875	1.81144428435735	0.66775875	1.83869567278894	0.6662275
342	1.99028019756609	0.668525	0.857729892090412	0.65164875	0.970573324212378	0.67169	1.05506465814816	0.67972875	1.20877214685952	0.67750375	1.38437635310793	0.67345875	1.52356523448562	0.66902375	1.62361105340698	0.66670625	1.7069413444496	0.6663625	1.80225817810401	0.66741125	1.88521821786142	0.66621875
343	1.99028019756609	0.668525	0.80746476323629	0.63404	0.93699429530453	0.6506925	1.03667807693083	0.65922875	1.17596288108603	0.66104875	1.3504675803905	0.6622775	1.48173058327224	0.66426375	1.57806518099201	0.66587	1.65067461927948	0.666335	1.72807175485672	0.66741125	1.79873684169103	0.66621875
344	1.99028019756609	0.668525	0.747691976704226	0.60924625	0.883358153751798	0.621955	1.05127143392613	0.6286975	1.22036816193257	0.63316375	1.37358039685083	0.6403225	1.56288898275762	0.65126875	1.72120663813031	0.66101375	1.82787110561922	0.6656	1.90966086393221	0.6673925	1.95364984492175	0.66621875
345	1.99028019756609	0.58511	0.701773691249727	0.58130875	0.866657451715923	0.5858425	1.06298969989568	0.58662125	1.27173815246316	0.58501625	1.43252942914554	0.5876	1.55711044508864	0.59031625	1.65785163471021	0.59263875	1.75614025387477	0.59235625	1.82159855945492	0.59003375	1.85627736174183	0.58448375
346	1.99028019756609	0.58511	0.681193301951891	0.55068375	0.837326431490994	0.54773375	1.03814479458965	0.53868875	1.24600396935195	0.52812	1.42447599569108	0.5204575	1.61295066800615	0.52020375	1.74770775268566	0.52571125	1.8269409050645	0.53548375	1.88438428330444	0.54909375	1.92346239265125	0.56038
347	1.99028019756609	0.41875	0.671811172887634	0.5221525	0.808855979717675	0.51038125	0.99242987066701	0.4962875	1.19273276956662	0.48089875	1.42546498733396	0.46874625	1.63015687544592	0.4581675	1.77841365270672	0.45322625	1.87679447109102	0.44957125	1.94459200541568	0.44732125	1.97278990629264	0.44062375
348	1.99028019756609	0.41875	0.660284996443895	0.49455375	0.783498144177049	0.48018	0.910613651755097	0.4659625	1.11156899008318	0.4543025	1.30872951483796	0.446955	1.53243655416805	0.4399575	1.72523927992876	0.433535	1.84946753810045	0.426745	1.93058711239778	0.4219575	1.96778667133239	0.41664875
349	1.99028019756609	0.41875	0.679875632871224	0.47254875	0.774708669832158	0.45655375	0.904843970169814	0.4447175	1.11451152658444	0.43630625	1.30565449497296	0.4322625	1.48186821175279	0.42726375	1.64048278030923	0.422785	1.75375676915785	0.4184275	1.84796132049657	0.4180525	1.91851905898802	0.41589375
350	1.99028019756609	0.41875	0.706361266665788	0.45409125	0.779430617625984	0.43821875	0.939377255607015	0.4266775	1.16391997746113	0.4165775	1.34167654985369	0.41061125	1.47026942709197	0.408635	1.532643029711	0.4109	1.58053131037324	0.41454875	1.64654481773585	0.41760125	1.71497946933113	0.41588875
351	1.99028019756609	0.33419	0.738945026874552	0.4380175	0.811424225257034	0.4238225	0.961762679312096	0.409895	1.22043297688308	0.39540375	1.47551261429648	0.3831	1.67324345034062	0.37517125	1.80905304695371	0.3717125	1.89039864936259	0.37013625	1.94827260540749	0.36890375	1.97403076186286	0.3644575
352	1.99028019756609	0.33419	0.771434718429529	0.4250525	0.849295605851583	0.41203875	0.930393734613127	0.39682625	1.17883560869413	0.37637375	1.41992100969733	0.35818	1.64301428954117	0.34588125	1.81142131516976	0.33816375	1.91981426908699	0.33452125	1.97726407885814	0.33421625	1.98540330011376	0.33284875
353	1.99028019756609	0.33419	0.781801840970809	0.4142025	0.882915130835349	0.40353125	0.938285994050074	0.38996375	1.07556895570447	0.37128875	1.2647984999906	0.3517875	1.4643480769115	0.3385975	1.64212046390497	0.33377	1.786099409711	0.33340125	1.89849304876681	0.33413625	1.95738195859057	0.33284875
354	1.99028019756609	0.417605	0.800224089404751	0.4011575	0.905619685604605	0.392045	0.962437036827122	0.38614375	0.988426673790778	0.381375	1.15735259081147	0.38128375	1.32622002532234	0.38412625	1.42991303934612	0.38760625	1.47420674553222	0.3925975	1.50987067220065	0.39948375	1.54212257501954	0.40532
355	1.99028019756609	0.417605	0.840035736033702	0.3874875	0.94543227321956	0.37593375	0.985727674748898	0.36927375	1.07743815610055	0.37051375	1.22484154461721	0.380155	1.44053157815642	0.39439625	1.61648517694695	0.40485	1.74147093902346	0.41184	1.84191425210773	0.4159675	1.90043266894947	0.4164225
356	1.99028019756609	0.334385	0.854655290076805	0.3723625	0.968762193425293	0.35367625	1.09751036624782	0.33791875	1.29364695009273	0.32581625	1.42717397214031	0.31801	1.53537797886922	0.3140275	1.61905264118285	0.3122	1.69421937740115	0.314535	1.7823754406418	0.31994	1.86492992029944	0.3267925
357	1.99028019756609	0.251115	0.864874491689114	0.35550125	1.04458554576881	0.32946	1.27131962300621	0.3048425	1.44334822655436	0.28478625	1.56170958937633	0.27102125	1.66589517215047	0.26255	1.73882320160035	0.25612375	1.79333008284952	0.25157625	1.8429088708422	0.24997625	1.87859627261637	0.25025625
358	1.99028019756609	0.251115	0.865779431878356	0.34128875	1.147580457866	0.30922875	1.38848167710324	0.2811225	1.54622536649102	0.2628025	1.6620308373953	0.25378375	1.78428008931097	0.25042125	1.88259223642889	0.25015625	1.94616671547849	0.249905	1.98203823840598	0.2498325	1.98560898358941	0.25025375
359	1.99028019756609	0.251115	0.895866000055285	0.33089625	1.2043439028417	0.29490875	1.43859356862716	0.2679025	1.59407843334732	0.25431875	1.70601329905101	0.25036125	1.80353300589584	0.24976875	1.87524495747761	0.25012125	1.92576145778405	0.249905	1.96596736086704	0.2498325	1.98143547875585	0.25025375
360	1.99028019756609	0.251115	0.904374933106374	0.32688125	1.19927734553412	0.2901225	1.42119048647104	0.26455375	1.57533882825737	0.252595	1.66509059952314	0.2500475	1.73156133927172	0.24976125	1.75999168396123	0.25012125	1.77268103271405	0.249905	1.79319930955036	0.2498325	1.81478877796663	0.25025375


==> Figures/data/data_N_X_SNR_10.dat <==
ang	inf_leak_N_15	BER_N_15	inf_leak_N_25	BER_N_25	inf_leak_N_35	BER_35	inf_leak_N_300	BER_N_300
0	1.08214353957272	0.522605	0.932806377096547	0.48591	0.751737931056787	0.40664	0.546712408266436	0.42196
1	1.06785298007026	0.52213	0.920187840347072	0.487	0.703605987548155	0.40721	0.548280853550035	0.42199
2	1.00512330368137	0.51483	0.886984221615126	0.48704	0.623202385783321	0.40896	0.543019836032124	0.422345
3	0.903821266673742	0.499675	0.844823728535721	0.48453	0.559063556542369	0.41533	0.543334465707257	0.422155
4	0.796880128467967	0.48164	0.790661658891014	0.47871	0.521428480398676	0.42606	0.536199129412942	0.422775
5	0.784648629188177	0.464335	0.715141370972245	0.4734	0.53038189998023	0.438575	0.537739563135693	0.42286
6	0.756411659067206	0.460065	0.606956273199949	0.468285	0.537893366177441	0.45427	0.538213212027545	0.423835
7	0.741534513023922	0.4683	0.514078462866193	0.466295	0.591890359159554	0.468615	0.530020893706053	0.424895
8	0.723900683110861	0.484575	0.466504229802203	0.465255	0.65950779793383	0.483365	0.5239755177594	0.42597
9	0.650506664491601	0.5052	0.529102707295664	0.464145	0.734269677778605	0.498155	0.525767908399803	0.42539
10	0.597675229235199	0.52229	0.623514341541325	0.46141	0.809622303435201	0.50786	0.514097430266814	0.42725
11	0.629902166887286	0.538895	0.695067602566358	0.46284	0.788153575637757	0.5091	0.510159371055765	0.42845
12	0.682302087168243	0.555265	0.740251681310376	0.469045	0.701696444345508	0.50402	0.50568589447646	0.428915
13	0.634416142538134	0.57133	0.782693434469063	0.479	0.612288310962024	0.49285	0.50289807710484	0.431435
14	0.591789537169789	0.58705	0.837182079357856	0.48895	0.550876308276351	0.48257	0.495559403164983	0.433225
15	0.594032728709262	0.59753	0.832700304570886	0.49875	0.5218694570037	0.47337	0.482862020743337	0.433965
16	0.652696935969536	0.602045	0.789098158342038	0.507135	0.477876108535343	0.46742	0.471292565996112	0.438065
17	0.678616583379173	0.597805	0.746470130002049	0.51179	0.445742929165263	0.462175	0.470713718352074	0.440045
18	0.696809161388155	0.586475	0.707166486746052	0.51241	0.505787171610727	0.462985	0.454494612764243	0.442465
19	0.656849312969124	0.57595	0.653623531365592	0.51269	0.697621382265091	0.467525	0.448711588329172	0.4462
20	0.59312066480139	0.57272	0.552428603841245	0.51128	0.814310054315369	0.47837	0.434830285441282	0.450035
21	0.590342920916598	0.57437	0.476707618221775	0.51043	0.83320095940334	0.490085	0.421113759442734	0.45447
22	0.633418364194234	0.57611	0.487208677484104	0.50733	0.758625618698086	0.50111	0.412786368338639	0.458155
23	0.714810122616384	0.578205	0.522391185018809	0.50268	0.585039233696782	0.50749	0.404367331324621	0.460985
24	0.72052888355983	0.576635	0.577273440038493	0.50007	0.438754037420473	0.50678	0.391012372247321	0.46578
25	0.689396066526089	0.57196	0.59759854616269	0.49956	0.37254940508639	0.501815	0.393632199923253	0.467835
26	0.652551021277168	0.565595	0.628582580307365	0.502795	0.364212552337306	0.494425	0.379075785488279	0.470605
27	0.659102615838898	0.56236	0.660189537828521	0.504555	0.410584799985421	0.489925	0.372096414360791	0.472495
28	0.666817096763789	0.566425	0.690370584176177	0.510135	0.495659243658679	0.48601	0.370723072952096	0.472185
29	0.685586051863089	0.57514	0.695138652037743	0.518605	0.629205467432661	0.48247	0.365794875710771	0.472825
30	0.701542092614304	0.58532	0.658441522621673	0.533465	0.758149313291745	0.48073	0.362009616536972	0.47321
31	0.675639845883351	0.590945	0.593373402988998	0.549465	0.781104372602884	0.486155	0.365705924786466	0.47337
32	0.606214146872638	0.58509	0.52654961710588	0.55945	0.709706634407529	0.4968	0.363168515201666	0.47461
33	0.551508436769102	0.57399	0.50174230260287	0.557085	0.559454128595458	0.51094	0.362009616536973	0.475075
34	0.514332302131997	0.566155	0.485771873221447	0.5449	0.422270795046753	0.521855	0.356559240160336	0.477225
35	0.505270497031016	0.5658	0.511740678084777	0.53209	0.415641661010998	0.532935	0.366017229030401	0.479325
36	0.519982158698377	0.56538	0.524991609378495	0.526015	0.426430706936419	0.539715	0.372140693937879	0.48164
37	0.535613844675905	0.566575	0.485073480221545	0.52345	0.466883540054511	0.53797	0.38118943119683	0.485495
38	0.549080513703877	0.567105	0.44954716042034	0.525055	0.505503419898367	0.5262	0.399422579342846	0.491025
39	0.553971341633139	0.567135	0.437918427826254	0.52719	0.571819495194825	0.514105	0.41875777895363	0.49654
40	0.575565551814369	0.568435	0.519705832804029	0.524045	0.648608992781864	0.501025	0.426411351497064	0.50208
41	0.597940468839518	0.57141	0.621347459210113	0.511005	0.663473797315653	0.49103	0.443495400436925	0.505815
42	0.64332851580126	0.577275	0.693147943011806	0.497015	0.624808139679874	0.48719	0.453908984568302	0.50849
43	0.724386684476713	0.578255	0.716612079636438	0.487075	0.558399341288856	0.486385	0.456542441413101	0.509305
44	0.752638661062536	0.569705	0.709700742373411	0.480985	0.499368864066845	0.484465	0.459504555433628	0.507475
45	0.785680207182919	0.56059	0.67200576305026	0.474495	0.506921620701559	0.48189	0.467857428369221	0.50467
46	0.789401064138352	0.55484	0.618503160820472	0.473405	0.522109932897282	0.48068	0.464372555835525	0.50234
47	0.865243570078577	0.548065	0.572021372415675	0.47396	0.520947261234477	0.47878	0.461670139297507	0.49823
48	0.91833708042713	0.53583	0.53471159285401	0.47742	0.491530773257743	0.47232	0.452234450063216	0.493745
49	0.941961459355477	0.52165	0.45337466514259	0.484735	0.500142197957839	0.46684	0.451228795622801	0.48857
50	0.93957150595397	0.516645	0.472527150258717	0.4925	0.551897351710186	0.464965	0.454536434254565	0.482895
51	0.910090738915958	0.527925	0.53328160866557	0.496535	0.558985429441684	0.463475	0.446820796404406	0.474625
52	0.88469241935219	0.545975	0.580623218523568	0.49901	0.51387087652156	0.458075	0.452653265940073	0.464415
53	0.900261555324799	0.569315	0.598966209766683	0.500205	0.46179451624451	0.452875	0.452485754178971	0.45403
54	0.935289575664877	0.5971	0.639146119651124	0.495345	0.442062096993443	0.450605	0.456792996300998	0.449415
55	0.967641079546419	0.624435	0.680571621312282	0.4843	0.438626652753851	0.45195	0.482205746867007	0.44379
56	0.968520503554685	0.638235	0.766082722137073	0.477305	0.459871034077927	0.453175	0.496047102208745	0.44211
57	1.01792332393185	0.625325	0.809128566125092	0.47637	0.488621493322085	0.455405	0.520024402268557	0.440005
58	1.0783737001196	0.592805	0.800304514357219	0.47972	0.536941694181266	0.455475	0.540421519751041	0.43895
59	1.10783448508333	0.563065	0.752388781921763	0.48387	0.570541214120734	0.45911	0.557928410926365	0.436865
60	1.14365242314285	0.551025	0.708011733352139	0.49457	0.600342336124654	0.46465	0.561272394676053	0.43427
61	1.11843849115421	0.55202	0.67870442651418	0.51495	0.638995287566045	0.471635	0.56611905739335	0.430505
62	1.04129414075901	0.565905	0.645961985401707	0.544415	0.666522742608114	0.4794	0.57799220583921	0.425035
63	0.925238637184636	0.58959	0.61336173063805	0.575605	0.657101056918711	0.492865	0.575456172780636	0.41931
64	0.849385270810552	0.61674	0.583965237207033	0.59487	0.630953219812762	0.51213	0.575571543773848	0.413865
65	0.809859558946458	0.634045	0.589823866447926	0.59957	0.588258338879657	0.525305	0.574879179382284	0.412655
66	0.767739171790046	0.634095	0.613549696586343	0.596775	0.549500684605971	0.53657	0.579718766869719	0.416515
67	0.743111378929157	0.62284	0.650988738553713	0.598	0.565222266220945	0.55378	0.590986447540393	0.421465
68	0.769624079955373	0.603275	0.685729737987022	0.602395	0.597872780510573	0.572545	0.600958203662678	0.42907
69	0.7969131356643	0.57851	0.703639285730165	0.60989	0.64408637645904	0.585605	0.620920906734928	0.43787
70	0.879963797410807	0.55142	0.694783369685394	0.61922	0.675559044140464	0.58592	0.664888104020161	0.447065
71	0.94741363663931	0.537105	0.693965888086787	0.62861	0.723086746959108	0.57988	0.692775265301226	0.45767
72	0.979468310232088	0.54822	0.755015306619573	0.63791	0.76032542689351	0.584155	0.727109251097454	0.47224
73	1.00337941623158	0.56969	0.80043661416648	0.644325	0.790517858452969	0.59669	0.74664120914111	0.48735
74	0.983592290329186	0.58056	0.818812217350738	0.64214	0.806499621251289	0.60976	0.759494568541593	0.498625
75	0.952697152487736	0.582405	0.843093455541912	0.630185	0.815455089386444	0.620625	0.763044716908328	0.506445
76	0.952667523796645	0.576715	0.848852980299217	0.620065	0.808439766450231	0.630165	0.761963692146737	0.51128
77	0.936878067420275	0.56165	0.840622619671811	0.612825	0.799638898920561	0.63376	0.746743672064713	0.516215
78	0.894134275823177	0.540555	0.824734245095055	0.6052	0.777247838427374	0.633135	0.733844614923053	0.52221
79	0.838843644219694	0.525745	0.804591578756154	0.600105	0.750027968736312	0.62851	0.712004909731966	0.527935
80	0.783649625103695	0.518115	0.767299701412836	0.59772	0.736378451831513	0.624935	0.689829503852843	0.536315
81	0.711557065950645	0.502085	0.716857052051155	0.58995	0.701873360117113	0.62063	0.658911503204596	0.54741
82	0.655757740376654	0.478305	0.708786107950465	0.57289	0.651139876487466	0.612685	0.62133076857603	0.55831
83	0.614665371503309	0.459685	0.766251808437664	0.554955	0.613831038875979	0.59654	0.582400428144294	0.564505
84	0.532683387929381	0.45792	0.831989680991688	0.536255	0.567670641448644	0.5763	0.541248764462461	0.56575
85	0.48824219409954	0.474575	0.866688941053705	0.51516	0.511490890034503	0.562235	0.488346626063061	0.56297
86	0.540353320163359	0.490335	0.890835551890907	0.491135	0.456729412173415	0.559245	0.443031762077476	0.557265
87	0.621689071612127	0.49318	0.885428352516151	0.46803	0.415814232188343	0.555325	0.409683519129203	0.55179
88	0.69074673827356	0.491825	0.824182116776047	0.454255	0.381987071570734	0.546975	0.389088137162609	0.54305
89	0.742254600406423	0.50249	0.705650847003955	0.45901	0.390661188529931	0.54371	0.378811361909666	0.532415
90	0.820289589081475	0.52076	0.576193693886711	0.466545	0.400025109024004	0.54236	0.386635392946042	0.519625
91	0.905199828084123	0.54434	0.488808004166693	0.47256	0.43900877301589	0.54108	0.408000018598728	0.507495
92	1.03970503913007	0.57075	0.447102342667865	0.486935	0.470460128035524	0.53671	0.435042250098068	0.500615
93	1.13800911712388	0.589685	0.458364590620107	0.50372	0.486322704322703	0.52881	0.466033068827389	0.49842
94	1.19695387689162	0.59739	0.484210292428263	0.51387	0.465550449915814	0.52031	0.501643823467193	0.497955
95	1.21751803112035	0.59218	0.523071748769067	0.51744	0.426559172976565	0.518495	0.504716829761006	0.49617
96	1.18532575896809	0.583965	0.617566309325228	0.51703	0.418098853642727	0.52152	0.504434063228685	0.493455
97	1.10065920537454	0.5801	0.694036991834504	0.52041	0.425788205089085	0.526105	0.501603345511969	0.48896
98	1.00409437914795	0.58271	0.741662630118083	0.529705	0.423687369430446	0.533815	0.498280282431719	0.48114
99	0.931445989975209	0.591005	0.764864715416852	0.541965	0.44802286912493	0.5448	0.496534636442918	0.474375
100	0.905567222095079	0.59814	0.754810814054965	0.55316	0.539517688318423	0.554595	0.500023818759447	0.474725
101	0.901796990804863	0.60082	0.702862142867184	0.568515	0.628758893268323	0.568815	0.528511922949628	0.47852
102	0.892497989422427	0.60097	0.692329533934612	0.587825	0.679229659594511	0.58813	0.571759421153632	0.48761
103	0.85880732286192	0.59983	0.675899095358525	0.602255	0.703146513640734	0.608425	0.60804429450189	0.499335
104	0.811722936097985	0.595405	0.684155602488912	0.60447	0.702262498465285	0.61855	0.630392439935175	0.509905
105	0.739612521011578	0.58898	0.72509187413937	0.60474	0.68997177351259	0.62065	0.643292159647951	0.525835
106	0.660880965484939	0.57849	0.744892289334054	0.61497	0.660636852590942	0.619495	0.650429427207213	0.54294
107	0.680156336730464	0.55778	0.730093518350871	0.630405	0.644969952187308	0.619555	0.649699022654913	0.561885
108	0.732209565978885	0.526815	0.726969523345337	0.641975	0.631287654394691	0.62188	0.660435170408114	0.57625
109	0.743899166034365	0.49828	0.702084581151613	0.639835	0.670107889703236	0.63163	0.670263963618309	0.58318
110	0.772916755038137	0.483075	0.751671626331641	0.63032	0.731915274290238	0.64666	0.719855238880909	0.58799
111	0.829870691179745	0.47929	0.827362076094302	0.62068	0.802281500764659	0.65823	0.772402189375922	0.593265
112	0.901275126071052	0.48276	0.897488990549694	0.616125	0.869532199631246	0.659025	0.825917698702924	0.598355
113	0.953437672076162	0.48265	0.946420203352517	0.61087	0.918157229239139	0.64736	0.85678293876386	0.604985
114	0.975361674692866	0.47686	0.971392312538249	0.60063	0.936886914815291	0.62959	0.867313836401389	0.61478
115	0.967259829266591	0.468325	0.958250024183853	0.58485	0.935413104198255	0.61483	0.867722171508928	0.626355
116	0.92783330461028	0.46258	0.933077506580175	0.56685	0.909910791742043	0.603645	0.844579797683322	0.632385
117	0.918276394142644	0.46031	0.884712088895501	0.54803	0.865241935048664	0.589905	0.817780137261999	0.631115
118	0.895152158945188	0.45837	0.848182219322753	0.5321	0.819210961649393	0.57206	0.777927518052626	0.62432
119	0.872966929837892	0.453005	0.790262628314306	0.524205	0.773010549247268	0.55906	0.735945134370753	0.61612
120	0.828030621624058	0.443645	0.730544203465052	0.52314	0.721307558324001	0.552335	0.683063464305323	0.605755
121	0.754237441437226	0.43433	0.665239584176264	0.523765	0.661473967690439	0.547445	0.615133166353429	0.59282
122	0.738066205512878	0.427685	0.58722296797896	0.517825	0.592920951086332	0.54518	0.538331599957169	0.57562
123	0.811494229898278	0.423665	0.483716810281879	0.50831	0.521829373790782	0.541965	0.465369092959081	0.55766
124	0.827028895888237	0.428985	0.450810097507897	0.49787	0.505868233279011	0.536915	0.435550838249362	0.540595
125	0.799320623575618	0.45017	0.456018540148424	0.48826	0.459410690753798	0.53181	0.420214657255885	0.52813
126	0.72920312229876	0.48017	0.481535242734923	0.488305	0.3868369158329	0.52707	0.437033197104837	0.523495
127	0.699671968053044	0.51216	0.561966084456146	0.49414	0.436757050931249	0.51847	0.483968806406281	0.519795
128	0.721955038795891	0.539685	0.649412883628174	0.505855	0.496230575714473	0.511895	0.548594338091755	0.515805
129	0.765851797734719	0.56722	0.693965888086786	0.52015	0.537100349782106	0.50951	0.579335265168613	0.510975
130	0.784781777481194	0.59074	0.69264983625768	0.535965	0.536743350141347	0.517655	0.592393491250286	0.501515
131	0.742974328553497	0.609275	0.671319736839422	0.551375	0.524752525573825	0.53037	0.592127399021451	0.490455
132	0.659029983555697	0.61984	0.644858895042465	0.56472	0.531457363968077	0.543175	0.57118094707878	0.47926
133	0.602102128413711	0.62575	0.611028915990672	0.576735	0.575802012677532	0.55744	0.57979545497822	0.47296
134	0.670785006615889	0.62804	0.632001026385133	0.59275	0.621295567134404	0.57067	0.601336001093515	0.474475
135	0.759429744214555	0.6315	0.69229394039755	0.610745	0.685004536506645	0.587555	0.64604144276031	0.48007
136	0.847569938893407	0.63126	0.764526197643257	0.62926	0.753616551677348	0.607455	0.721976210462391	0.488865
137	0.89271420912001	0.630115	0.798222345282784	0.641845	0.787753595493091	0.62602	0.761321450227603	0.498015
138	0.973960999785864	0.631635	0.804097567140608	0.65129	0.792114054493601	0.640215	0.778595819183687	0.510525
139	1.02213664852102	0.640365	0.825643172541021	0.66155	0.791615432914847	0.649365	0.785062325040952	0.52529
140	1.01752680795753	0.655635	0.830696740667309	0.6705	0.793940860628008	0.652725	0.794179383089861	0.542275
141	0.96485269499732	0.673555	0.843702491951042	0.6794	0.816925943232029	0.65522	0.808778755513775	0.561425
142	0.959937906489499	0.68794	0.901250828942305	0.68912	0.88298246433504	0.65683	0.862593898144155	0.574505
143	1.02661921656978	0.6994	1.00080497911986	0.701535	0.986876353661041	0.66021	0.944919474807352	0.580015
144	1.10879204372893	0.709095	1.08674542259737	0.71447	1.07053182874083	0.66399	1.01878906400221	0.58105
145	1.1819175479786	0.71579	1.13803151528812	0.72501	1.12009163905045	0.671085	1.06942293945146	0.58121
146	1.22619677252891	0.718525	1.15613247444532	0.72979	1.13905657160854	0.68012	1.08779317256413	0.580475
147	1.22278559321172	0.718335	1.14285811380535	0.726175	1.12321258211266	0.68708	1.07441171444008	0.58063
148	1.17999530324985	0.71353	1.10747380855606	0.715895	1.09020914478172	0.69155	1.03892726964647	0.58295
149	1.13265752935036	0.70669	1.05531876002457	0.703755	1.04331244782572	0.687255	0.99486171124683	0.586755
150	1.06113529790502	0.695075	1.00089120024888	0.69058	0.981552481304669	0.677175	0.935211762358483	0.59232
151	0.973581416190812	0.67805	0.922101329981701	0.674605	0.904417609769285	0.662805	0.867690765218918	0.59512
152	0.877094189222759	0.6557	0.837761436185489	0.65764	0.819439264564704	0.64675	0.776389249586435	0.59166
153	0.762948514351351	0.631635	0.722689093974714	0.63672	0.710726766268036	0.625975	0.66792125284314	0.578735
154	0.634674713206608	0.6061	0.605142512825833	0.613505	0.575145461001917	0.603925	0.565460867091559	0.563355
155	0.589390408013497	0.58515	0.549169871770496	0.58439	0.527350356531541	0.57796	0.530973115317583	0.54712
156	0.55111711253612	0.568845	0.521269556164732	0.55226	0.509996350499928	0.54627	0.536752294883322	0.528975
157	0.642594039501374	0.554605	0.604877815484518	0.5176	0.59528471294635	0.51248	0.601826989894448	0.510155
158	0.779546460535923	0.5387	0.734974216907123	0.485295	0.731118061561912	0.474765	0.707309225832405	0.488905
159	0.869455729587182	0.52151	0.828949431159144	0.45598	0.817317917796685	0.44189	0.779731221107723	0.464585
160	0.87983915045383	0.49874	0.84552806006114	0.42998	0.832748653262081	0.415785	0.804945936815446	0.435635
161	0.860987503914399	0.47232	0.84190669891894	0.41061	0.81705661325371	0.397175	0.804683491438115	0.40731
162	0.839516774770774	0.440425	0.818355668283355	0.39259	0.802182490501826	0.383905	0.798502241122522	0.38327
163	0.844762828016006	0.408465	0.809128566125091	0.377325	0.792413144742137	0.37117	0.806552373835992	0.363795
164	0.910395871008399	0.379345	0.873862473287194	0.364885	0.85954395490767	0.36028	0.869511200843288	0.350155
165	1.06286569168465	0.353505	1.02624527245962	0.350735	1.01100774088665	0.347405	0.99042636805252	0.33735
166	1.17690422893923	0.330115	1.14901787751925	0.33595	1.12492886621118	0.33422	1.09443764362045	0.322965
167	1.22145820847294	0.308225	1.18510538277816	0.317265	1.17255716770774	0.316865	1.15393025126321	0.30781
168	1.23594400629639	0.284675	1.19649341575683	0.294	1.17724737091852	0.2948	1.16947919643697	0.286015
169	1.2390327433926	0.259405	1.19060906464599	0.266395	1.18265781705279	0.26918	1.20292398096191	0.26024
170	1.20786852309367	0.233025	1.20699524585121	0.233285	1.20651993732914	0.23424	1.25603051844387	0.228535
171	1.27734257263084	0.20523	1.29257515155259	0.195845	1.30744480222509	0.19428	1.36022487573796	0.18704
172	1.47561615812205	0.174945	1.49757274903013	0.15268	1.50686086925231	0.147725	1.52642456075209	0.14208
173	1.66412352772988	0.13939	1.68089454446092	0.11045	1.68276548066203	0.103485	1.6935019075779	0.094705
174	1.80459971464892	0.099545	1.81518846088776	0.07105	1.82017285076378	0.06309	1.81869019093606	0.0561
175	1.89744746987053	0.058825	1.90626163274931	0.03799	1.9057544701345	0.034135	1.90331773900803	0.02914
176	1.94965704195694	0.02686	1.95537580408562	0.01798	1.95628150013092	0.015305	1.95117240824526	0.013305
177	1.97342079306172	0.010195	1.97828379650494	0.007355	1.97933568737247	0.00653	1.97407981211767	0.005495
178	1.98404173029853	0.00345	1.98810308384095	0.002835	1.98908159992927	0.002535	1.9835737958776	0.002225
179	1.98786355629701	0.00121	1.99193986771933	0.001105	1.99306280869781	0.00104	1.98678728109835	0.00112
180	1.98874519165115	0.00075	1.99267709823646	0.000865	1.99408890249276	0.00069	1.98720653261004	0.000965
181	1.98751653562944	0.00132	1.99211336761922	0.00119	1.99299052105739	0.00112	1.98683065759475	0.001085
182	1.98440407992768	0.003335	1.98794360033519	0.00296	1.98890762404231	0.00281	1.98292154032599	0.00244
183	1.97347920354143	0.01179	1.97822540848284	0.008135	1.97994856318168	0.0066	1.97362754518167	0.00571
184	1.94901854661917	0.03297	1.95408498760281	0.02148	1.95586618669419	0.01824	1.94882887744741	0.014265
185	1.89920115125448	0.070685	1.90543282401764	0.04682	1.90793381456082	0.0392	1.90362411198849	0.02957
186	1.80620755835717	0.118285	1.8144855086327	0.08561	1.8194392645647	0.075315	1.82029763266682	0.057335
187	1.66605834454909	0.1614	1.67936899394493	0.12917	1.68691841174471	0.116095	1.69093043184865	0.097855
188	1.48205589910824	0.19409	1.49893680724062	0.16705	1.50748851089866	0.158455	1.52886945342295	0.14246
189	1.30814545388714	0.218735	1.30235601370537	0.20001	1.31090531180206	0.194745	1.36223255397516	0.187085
190	1.271035750845	0.238865	1.2219157934613	0.22585	1.22702197277249	0.225365	1.25567054962072	0.226145
191	1.23596835290885	0.256355	1.22329593846884	0.250825	1.20965866903686	0.254025	1.21005111333566	0.258275
192	1.22084326466812	0.27309	1.20280368287801	0.272965	1.19329238440416	0.27813	1.173372151088	0.28361
193	1.18338280301852	0.2953	1.17194298929278	0.29349	1.16949010414061	0.29904	1.14776173495984	0.304625
194	1.11240376260669	0.32884	1.12690817727061	0.316115	1.12072695430808	0.31923	1.09738689950263	0.3219
195	1.00100319525695	0.37301	1.00562544436174	0.34622	1.00092052645706	0.341895	0.991031991110828	0.335465
196	0.846198964817967	0.417705	0.852775472796764	0.383195	0.854746563350549	0.37125	0.867125335056522	0.349785
197	0.815833459991091	0.457915	0.781823938126955	0.426925	0.779026478487204	0.40725	0.804453812562809	0.36717
198	0.839741081846272	0.49202	0.80307607343568	0.46264	0.788653394926378	0.443175	0.799325744222048	0.39045
199	0.881303072488002	0.52059	0.826778527160794	0.49208	0.81695861184702	0.47594	0.809498320490482	0.419005
200	0.878716842955695	0.53965	0.84190669891894	0.51564	0.824192794535338	0.502915	0.812177178019597	0.449595
201	0.872277903884808	0.55411	0.827070331132168	0.535575	0.808176848769266	0.523885	0.791400642814267	0.47584
202	0.768345303739676	0.561495	0.746195846859344	0.552285	0.721865971390803	0.54152	0.716789972297341	0.498005
203	0.619376521864532	0.555285	0.603818540200405	0.565525	0.589788725191497	0.556435	0.599710769741585	0.516825
204	0.513328241124577	0.53999	0.51801992538318	0.569545	0.505827703014202	0.56872	0.527160452086501	0.53366
205	0.551156249736283	0.52566	0.535346686702769	0.5627	0.525992074610529	0.573295	0.537186776151741	0.54856
206	0.63267882396844	0.515965	0.596800143236678	0.549	0.575493084402072	0.56698	0.573608981033106	0.5618
207	0.763961951329046	0.511005	0.724569870934821	0.536695	0.703535308778746	0.552585	0.673142087394513	0.571885
208	0.882672207734386	0.511365	0.837149886044659	0.52724	0.81927619474042	0.53933	0.783132075332667	0.57521
209	0.974048581819031	0.51634	0.928552016009909	0.5208	0.904878736050144	0.53008	0.871235356655092	0.571045
210	1.05879734560027	0.51695	0.998359903345922	0.51693	0.981669060367046	0.524445	0.94363881315374	0.564385
211	1.09538171663218	0.503985	1.06106380559062	0.51256	1.03743633740034	0.52064	1.0032057358754	0.557945
212	1.1041579445421	0.478815	1.10621869890768	0.506155	1.08462989365879	0.51788	1.04796369308588	0.555035
213	1.10977553938683	0.451725	1.14439401751167	0.496525	1.12014459267562	0.513355	1.08117213264797	0.555055
214	1.0969911190944	0.427625	1.15742227645239	0.477065	1.136048312725	0.50426	1.09306821300895	0.555835
215	1.04162846554838	0.402885	1.13523252672397	0.45635	1.11693739489061	0.48524	1.08260701716283	0.55738
216	0.958463150119498	0.38496	1.07802672845181	0.435725	1.06616821390725	0.460565	1.03420586533169	0.556205
217	0.857067134543056	0.37802	0.977743617114073	0.41651	0.977466267932975	0.438145	0.95860789222144	0.552885
218	0.81921747264491	0.38241	0.854239685522415	0.3968	0.871798361559424	0.42239	0.866591114122393	0.540575
219	0.807731713910496	0.398665	0.778273635124914	0.383035	0.774828054438375	0.41125	0.809661807945004	0.522355
220	0.884723477445921	0.415665	0.764187600420315	0.378415	0.735998408832254	0.4009	0.787786899626704	0.504985
221	0.936518562050638	0.41797	0.787099734786817	0.380185	0.735549137996281	0.39256	0.776857591903133	0.49035
222	0.921519530678079	0.412195	0.783061140611206	0.390325	0.747356373917893	0.387395	0.769950881560627	0.479275
223	0.880150747656098	0.41142	0.794247976265487	0.40235	0.756991916486077	0.391685	0.751823529406051	0.469975
224	0.831031632330798	0.41779	0.751261663021897	0.414365	0.740001105127266	0.403685	0.721489705722921	0.46285
225	0.760107097643068	0.42813	0.679458776879543	0.423325	0.667682552777561	0.41762	0.64915097646511	0.45653
226	0.648166703953869	0.443775	0.629252044375475	0.43044	0.615559942870331	0.43067	0.592013344469111	0.45665
227	0.582743440339572	0.467395	0.649706196301096	0.43538	0.6125141790933	0.44258	0.581596453018767	0.463615
228	0.628159400706798	0.49662	0.712335866714917	0.44437	0.613229194974718	0.44985	0.577147356717446	0.4775
229	0.727957241695701	0.52437	0.741559436738625	0.46636	0.606252079083068	0.45282	0.582132486214224	0.488825
230	0.790031329965303	0.55128	0.753583249598099	0.49661	0.609461971607658	0.4571	0.594178840598625	0.49667
231	0.774292076222461	0.56269	0.73334915132154	0.521945	0.606856840040709	0.468855	0.581404964315007	0.502525
232	0.727680233166657	0.556685	0.694321371786813	0.53422	0.567282287778397	0.48947	0.556019645895095	0.50758
233	0.652551021277168	0.54627	0.597256427582127	0.53833	0.485624132291021	0.515295	0.485852487860366	0.51096
234	0.701506829674103	0.53342	0.516573292164314	0.54608	0.447854108189993	0.53295	0.444253760140629	0.5177
235	0.781282555860815	0.5201	0.469871857109395	0.55438	0.488621493322084	0.54419	0.430329290669214	0.52879
236	0.80592877512144	0.505585	0.459996196489171	0.56141	0.518056570587847	0.55448	0.449635074377159	0.546765
237	0.836918681684212	0.491	0.490651180706421	0.563805	0.517534022470979	0.56648	0.474760783092943	0.566605
238	0.857067134543056	0.478425	0.584041974264091	0.557215	0.593988936042699	0.573805	0.536989300886794	0.582615
239	0.943423353062682	0.47745	0.668897985040229	0.546515	0.659289169129194	0.56995	0.624010629075286	0.596125
240	1.0103708214268	0.48703	0.736148656262078	0.53666	0.717917544071355	0.555505	0.682670772797801	0.60577
241	1.04045798967446	0.50003	0.79888367696564	0.53405	0.768085058634481	0.545865	0.738454857452583	0.614285
242	1.03459132347105	0.50232	0.860525256748721	0.53767	0.818558468460419	0.53932	0.78213265601531	0.62009
243	0.976964944656701	0.49346	0.914065876165906	0.541385	0.86233244582824	0.532345	0.820313860318604	0.61968
244	0.896477414841204	0.47472	0.943103558534572	0.531405	0.907151471075999	0.526035	0.848627167112235	0.61174
245	0.839516774770775	0.44157	0.962063590747208	0.512275	0.934630470414602	0.517355	0.870326513123187	0.60054
246	0.815800882848664	0.40958	0.970277219903738	0.488985	0.9378185486452	0.509665	0.877331722611213	0.59032
247	0.785247699759117	0.386635	0.946330664482611	0.46771	0.91904016088472	0.496585	0.859912396033372	0.58373
248	0.719797867465852	0.37904	0.892571498002587	0.45121	0.872018493114923	0.47885	0.823782385416208	0.58001
249	0.645676330356005	0.385515	0.808833110163561	0.441175	0.805281587510261	0.46208	0.772368637938323	0.574755
250	0.569975123222637	0.398	0.726865273586217	0.433405	0.725316354343299	0.451735	0.714905783764158	0.569215
251	0.560790765017342	0.411455	0.661680958812731	0.421715	0.656407462295544	0.4413	0.673357715390265	0.5602
252	0.564711925626867	0.418375	0.680356299050114	0.407755	0.600645989479641	0.424965	0.655531931154932	0.544435
253	0.60161092100403	0.42244	0.684012414057362	0.405575	0.60284556701448	0.411855	0.645565275557472	0.523855
254	0.644209394068668	0.425125	0.691083237342659	0.417375	0.643202259254921	0.408635	0.645455368496063	0.507795
255	0.736414973467422	0.42757	0.66944052157093	0.43405	0.682962657080775	0.417335	0.635824377478804	0.49419
256	0.807895505765998	0.42888	0.67726647658861	0.440545	0.701979499167437	0.432855	0.625868718870135	0.48276
257	0.854468768109981	0.430815	0.664731746230449	0.43875	0.690970301822007	0.44585	0.607103999193306	0.47157
258	0.891601876728061	0.448825	0.688765826268504	0.447145	0.667936137011192	0.451515	0.576955276534906	0.463815
259	0.895891986763827	0.481105	0.703639285730165	0.468145	0.600949578936192	0.452895	0.52142249816331	0.46041
260	0.902195936502215	0.507715	0.766691340097163	0.48658	0.518337864275247	0.450025	0.502736299185251	0.464385
261	0.955597816425109	0.515895	0.778307169405236	0.499495	0.476015339941927	0.448455	0.492792656793287	0.471705
262	1.02766033529713	0.51183	0.75235463973812	0.510945	0.480848355292943	0.453695	0.493769761497681	0.478415
263	1.06949336953717	0.50325	0.709313852420222	0.520555	0.510804401961004	0.465595	0.507259237657564	0.481105
264	1.06632026526901	0.49736	0.670235872939232	0.52352	0.516689506262423	0.47788	0.508830866885059	0.48312
265	1.06960266254613	0.501685	0.634781822354513	0.52343	0.530700639565263	0.492745	0.511888618688082	0.4842
266	1.03450734087412	0.509765	0.592420084439707	0.524205	0.529943518036005	0.50971	0.51241100670386	0.48318
267	0.96347118318323	0.508535	0.573374835663937	0.533625	0.530979478947265	0.52971	0.483722927404258	0.48714
268	0.870585261874976	0.49824	0.580507838303503	0.55035	0.530142799069665	0.542485	0.438471745860028	0.496895
269	0.769052135969823	0.494225	0.606011890881629	0.56417	0.481095766338947	0.549815	0.418629160207237	0.50819
270	0.677290362674022	0.499675	0.690085424311456	0.5727	0.410498203644405	0.549895	0.390444115319508	0.52033
271	0.568429116118986	0.51158	0.80485498246611	0.58061	0.377741116026586	0.545985	0.394722392246872	0.53105
272	0.562306139901673	0.51702	0.912233378037502	0.5867	0.378980811089668	0.537315	0.396639132120551	0.53729
273	0.570554449030883	0.50552	0.960025030097128	0.57556	0.391538900451442	0.53017	0.416226169785535	0.542755
274	0.544802137006413	0.485225	0.951068583489276	0.55355	0.44515124499443	0.522995	0.447409308375636	0.547685
275	0.517660782389629	0.47032	0.899679450161151	0.531135	0.502215941556545	0.517085	0.496981398138697	0.549905
276	0.543071484878181	0.462705	0.837600527069574	0.51108	0.553074581511036	0.510125	0.549456069516692	0.54681
277	0.599379490707358	0.465005	0.76959564289252	0.49256	0.597606576055368	0.501645	0.591328827738132	0.53758
278	0.651492698174354	0.471005	0.692756587897885	0.476895	0.654214971752925	0.49813	0.62720506327218	0.52754
279	0.698188258925544	0.47581	0.673629261898457	0.46208	0.69146930693056	0.50098	0.664743509177558	0.51971
280	0.681908938426173	0.46728	0.699678555607921	0.452735	0.72211020915784	0.49777	0.691569295043902	0.513
281	0.663055555216191	0.441955	0.717626694662573	0.450715	0.73986326582645	0.48088	0.713368697517759	0.508125
282	0.670532828140568	0.411225	0.72801160682374	0.446665	0.746807742436873	0.46045	0.73680512023349	0.50451
283	0.740676797251587	0.391395	0.737770573286068	0.44208	0.744645475618191	0.44457	0.750870289143303	0.500785
284	0.749265209614679	0.386715	0.736839056601092	0.43571	0.740896739717363	0.434425	0.762234024286168	0.496725
285	0.73761918341371	0.39244	0.71272194720597	0.427765	0.726395082942324	0.42591	0.771395306673035	0.487665
286	0.774996001604023	0.39818	0.684012414057363	0.417695	0.717462606334106	0.416675	0.76081421510071	0.47631
287	0.806879696371523	0.400295	0.659315794968935	0.408225	0.69346360317491	0.406355	0.750018649208246	0.460295
288	0.868168239777047	0.40442	0.626944803568638	0.40781	0.648645703980535	0.401085	0.729219592768284	0.44867
289	0.908900106732277	0.41697	0.570124388149027	0.413635	0.616010620764625	0.40218	0.699354849028015	0.438905
290	0.893208303920297	0.439275	0.566089851537777	0.4214	0.571470985393016	0.40279	0.658730007017353	0.43063
291	0.807764473769278	0.458535	0.577273440038493	0.42943	0.531616623804407	0.406175	0.625757300942065	0.423465
292	0.757734967992487	0.46861	0.569930678004546	0.43872	0.499246720813088	0.411365	0.597136893608782	0.4175
293	0.727160698773456	0.470785	0.552114829533206	0.445405	0.475891203327642	0.41898	0.58366291311234	0.412005
294	0.761460851182288	0.465495	0.544366527132295	0.448545	0.501484372373446	0.418875	0.577224181630443	0.410055
295	0.795559220995277	0.459005	0.52239118501881	0.448885	0.585269408139404	0.413685	0.573146813312699	0.413135
296	0.844443492267017	0.45127	0.484498079080864	0.445575	0.648498853580542	0.40859	0.571952194312421	0.41904
297	0.856117055456439	0.45192	0.479474131691044	0.437265	0.673178953796647	0.41102	0.571682304677196	0.425145
298	0.900845213325008	0.46225	0.517336973789593	0.436555	0.680738379211052	0.41873	0.57837606467526	0.42993
299	1.01829141978051	0.47986	0.589938504044105	0.450085	0.641579969176257	0.429965	0.572106394295556	0.43294
300	1.06790768977982	0.494885	0.661935437647349	0.47329	0.57406343000954	0.438535	0.562126588820545	0.434595
301	1.043298928354	0.50644	0.749346959048714	0.500965	0.50850026111256	0.446045	0.558745680633244	0.435725
302	0.999053490828795	0.514595	0.79550771143948	0.524045	0.466383775594369	0.457455	0.540539726612397	0.437815
303	0.975594988357302	0.5236	0.792887553513165	0.53853	0.440621054792776	0.47012	0.528551652933547	0.4379
304	0.971155563722655	0.53583	0.738322299490369	0.54564	0.415382765534144	0.478355	0.506129831690949	0.44039
305	0.963941633614461	0.54985	0.682113824458684	0.54923	0.39845411608377	0.480975	0.481672304435013	0.446275
306	0.943602258697942	0.55386	0.64062255128066	0.55219	0.425659670376024	0.48137	0.467733113477137	0.45374
307	0.924453283305204	0.549495	0.596609982159665	0.554595	0.48599400667861	0.48132	0.455706944044512	0.46295
308	0.980747424140996	0.54098	0.516291833842432	0.548085	0.530461591478628	0.4812	0.455163611172188	0.471995
309	1.03330305278171	0.53369	0.435836524474184	0.53621	0.544261319425363	0.480565	0.456542441413102	0.47861
310	1.06160243405871	0.52883	0.375579828331239	0.5271	0.519422340741086	0.48284	0.458795870432161	0.484285
311	1.06623810957633	0.52263	0.430981255244352	0.523345	0.446545541169768	0.492195	0.46578411368598	0.489235
312	1.03839340929841	0.5124	0.479391625969823	0.52196	0.412099395155235	0.504905	0.454787337740568	0.49254
313	0.972325158469234	0.502395	0.49134687946457	0.52183	0.43667201143574	0.51532	0.46532758431923	0.495895
314	0.856370471062376	0.496125	0.509722301414747	0.518935	0.453749026519921	0.520405	0.462876458294796	0.49918
315	0.753897423749842	0.495665	0.555640861966232	0.516495	0.461376586044344	0.518035	0.460546107264884	0.501085
316	0.68233782265097	0.501535	0.607598100248679	0.51375	0.479651936740103	0.51331	0.461004151961556	0.50219
317	0.651821226365236	0.509705	0.646586695754064	0.50822	0.559336968081536	0.50387	0.45018049295	0.50251
318	0.632715809984641	0.51318	0.629363591523704	0.502725	0.647874572566	0.495155	0.436186321414476	0.498105
319	0.608848725838703	0.51316	0.563718180339651	0.500505	0.671662303884309	0.489725	0.430711996599337	0.494735
320	0.580329208085476	0.5118	0.438427824067957	0.50405	0.629614705684687	0.48648	0.418200348219508	0.491765
321	0.554908486251073	0.50854	0.355805872651699	0.50971	0.513951485268105	0.48331	0.401723563480183	0.487725
322	0.550764829949605	0.5057	0.372473248662111	0.51351	0.422313741985533	0.483285	0.386766895722363	0.48324
323	0.579370058608679	0.50182	0.441565132689942	0.51732	0.387584984834275	0.48755	0.378679131943863	0.48005
324	0.557287659190391	0.50046	0.474308434471578	0.517585	0.378361096715496	0.49608	0.373778083617266	0.478615
325	0.493791341886767	0.50118	0.502067224772176	0.516895	0.405075591751348	0.50702	0.363569455634634	0.47806
326	0.43192682101643	0.5049	0.51789942800369	0.513525	0.482455769191988	0.51702	0.364860617360323	0.476965
327	0.480988027082512	0.50989	0.539824094880935	0.50947	0.627902572879294	0.52831	0.364326483684883	0.476875
328	0.539367212593361	0.517665	0.543972100293059	0.507565	0.788253553349365	0.5391	0.358974242187668	0.47551
329	0.60225323551423	0.52285	0.60101527723918	0.504665	0.855382896741639	0.545225	0.361340597446771	0.475365
330	0.611440967928294	0.521485	0.665094505860443	0.502695	0.827180145226008	0.54196	0.349874580417679	0.475665
331	0.533040112943713	0.51327	0.710403912948764	0.499945	0.703217211459624	0.530345	0.364905119574832	0.474525
332	0.514693593099507	0.500615	0.727247485879966	0.498345	0.556600518192916	0.51299	0.371387756235402	0.473445
333	0.549589933005724	0.48749	0.715806877272861	0.49696	0.419046125535518	0.493485	0.372362071440025	0.472415
334	0.645493044870401	0.474815	0.667595064338756	0.49649	0.367338943656212	0.474435	0.372229249015153	0.469895
335	0.765615702273433	0.46696	0.630627190135878	0.49477	0.339500389896945	0.45695	0.374662385977778	0.46775
336	0.81677787727035	0.4619	0.59104619809743	0.48863	0.401594393124588	0.443475	0.383256046411976	0.46282
337	0.796781102347724	0.462105	0.523031724493056	0.47906	0.559102618506195	0.433345	0.394548016826236	0.459405
338	0.745849655944506	0.466675	0.406456742071741	0.468895	0.721726388385988	0.42846	0.404627112551739	0.455
339	0.653900169408823	0.475035	0.352836530140338	0.456525	0.812574412181435	0.424465	0.410934080585628	0.45151
340	0.54433034682669	0.48674	0.438130698118829	0.448165	0.801258066900584	0.42488	0.424277565624908	0.447885
341	0.512122444786856	0.49497	0.535822823684282	0.4423	0.696201266941358	0.4266	0.432878748006702	0.44361
342	0.532366224962258	0.49922	0.610727632698173	0.43882	0.536584655273638	0.43115	0.446232044266217	0.44114
343	0.525968453764109	0.49604	0.700280438279696	0.43894	0.436204204588309	0.437755	0.459129412621523	0.43831
344	0.535811633990988	0.48689	0.784397464383009	0.43863	0.449540829851612	0.4444	0.459671254265741	0.437005
345	0.523497129389696	0.47571	0.832280432946275	0.438115	0.45790308476836	0.450525	0.476697701670591	0.43442
346	0.549158897613102	0.467305	0.840076539716611	0.434825	0.479817018988861	0.45344	0.491448056361305	0.43265
347	0.599947130769065	0.464215	0.800370565773808	0.43052	0.547493853317374	0.45619	0.497509210927776	0.431145
348	0.622843957892636	0.466555	0.732103181052367	0.42908	0.678942105458293	0.455285	0.506573632341841	0.43001
349	0.569434209167761	0.471795	0.674674549478026	0.426825	0.779026478487204	0.454605	0.512933205635693	0.428425
350	0.538459397947305	0.47933	0.604234776822173	0.42783	0.799671961336276	0.453465	0.519384821180965	0.427185
351	0.538340945215936	0.484845	0.504420724545148	0.432565	0.731915274290238	0.45291	0.52847219187157	0.426265
352	0.609638162269283	0.490625	0.4112221194901	0.44037	0.625069372405246	0.45311	0.527239985427622	0.4263
353	0.631124554439698	0.495655	0.40923123983532	0.44862	0.55581772108153	0.450645	0.533271726148358	0.425085
354	0.651383172150421	0.50059	0.532446796196974	0.45871	0.509026090950346	0.44723	0.541642523858148	0.42434
355	0.700730826846182	0.503015	0.663207158937869	0.466875	0.504043243174095	0.44074	0.54164252385815	0.42433
356	0.786278849639145	0.50568	0.752627754586118	0.474235	0.517493818621378	0.43244	0.546908557202972	0.42301
357	0.904556663350484	0.50749	0.81639739133962	0.47875	0.560781283218006	0.424805	0.548946926798837	0.42236
358	1.0013183411768	0.512465	0.870280165797381	0.481705	0.625815491081831	0.41616	0.545338618486766	0.42345
359	1.07306841795469	0.518765	0.924345684475406	0.484075	0.707910857811392	0.410125	0.545377887783035	0.422375
360	1.08584952240284	0.522135	0.932384518816827	0.486135	0.746258902241605	0.407235	0.548672698585005	0.422585

